Low-Rank Tensor Representations for Efficient Multimarginal Optimal Transport

Multimarginal Optimal Transport (MOT) suffers from exponential computational and memory costs in the number of marginals, as transport plans are represented by high-dimensional tensors. We introduce Low-Rank Multimarginal Optimal Transport (LRMOT), which restricts transport plans to tensors with bounded multilinear rank, providing a compact and structured representation of multimarginal couplings. This structure enables efficient algorithms with a low memory footprint. We establish approximation bounds for the resulting low-rank formulations and demonstrate experimentally that the proposed algorithms substantially reduce computational time while achieving solutions with low transport cost.

==> check_time/check_time_blot.txt <==
time score
1.1760282516e-01 1.2936609423e+00
2.0672082901e-01 1.2751505933e+00
2.9588031769e-01 1.2716709921e+00
3.7766170502e-01 1.2703180203e+00
4.5658373833e-01 1.2695115978e+00
5.3429985046e-01 1.2690185413e+00
6.1177539825e-01 1.2687176071e+00
6.8876409531e-01 1.2685363491e+00
7.6113963127e-01 1.2684072899e+00
8.3911800385e-01 1.2682894650e+00
9.0801501274e-01 1.2681805497e+00
9.7112059593e-01 1.2680784734e+00
1.0331406593e+00 1.2679738397e+00
1.0873768330e+00 1.2678552695e+00
1.1348795891e+00 1.2677243889e+00
1.1761205196e+00 1.2675856802e+00
1.2176978588e+00 1.2674458572e+00
1.2614309788e+00 1.2672933866e+00
1.3118476868e+00 1.2671297804e+00
1.3628787994e+00 1.2669746919e+00
1.4159383774e+00 1.2668176829e+00
1.4690167904e+00 1.2666663644e+00
1.5237536430e+00 1.2665171101e+00
1.5877540112e+00 1.2663705979e+00
1.6510462761e+00 1.2662542955e+00
1.7162432671e+00 1.2661729673e+00
1.7785317898e+00 1.2661024531e+00
1.8386456966e+00 1.2660429688e+00
1.8977353573e+00 1.2659966749e+00
1.9547977448e+00 1.2659528751e+00
2.0135719776e+00 1.2659149055e+00
2.0708000660e+00 1.2658819602e+00
2.1259503365e+00 1.2658576477e+00
2.1796464920e+00 1.2658321704e+00
2.2337899208e+00 1.2658093096e+00
2.2875976562e+00 1.2657886298e+00
2.3382501602e+00 1.2657739967e+00
2.3896481991e+00 1.2657558697e+00
2.4415531158e+00 1.2657379892e+00
2.4936251640e+00 1.2657201023e+00
2.5449097157e+00 1.2657017355e+00
2.5960083008e+00 1.2656824428e+00
2.6469290257e+00 1.2656618113e+00
2.6981625557e+00 1.2656394429e+00
2.7486746311e+00 1.2656149348e+00
2.7986810207e+00 1.2655878918e+00
2.8490657806e+00 1.2655580137e+00
2.8995778561e+00 1.2655252273e+00
2.9497842789e+00 1.2654896747e+00
3.0064582825e+00 1.2654467364e+00
3.0608463287e+00 1.2654046004e+00
3.1133475304e+00 1.2653570748e+00
3.1667890549e+00 1.2653006331e+00
3.2238607407e+00 1.2652355486e+00
3.2771787643e+00 1.2651775651e+00
3.3305721283e+00 1.2651716592e+00
3.3808293343e+00 1.2652458693e+00
3.4274914265e+00 1.2653182609e+00
3.4764583111e+00 1.2652296490e+00
3.5416173935e+00 1.2650638830e+00
3.6032617092e+00 1.2648560429e+00
3.6702268124e+00 1.2646053156e+00
3.7361223698e+00 1.2644088573e+00
3.7959043980e+00 1.2642885591e+00
3.8516263962e+00 1.2642241889e+00
3.9060139656e+00 1.2641934001e+00
3.9577832222e+00 1.2641849839e+00
4.0020971298e+00 1.2641799604e+00
4.0467510223e+00 1.2641781576e+00
4.0915083885e+00 1.2641724685e+00
4.1334826946e+00 1.2641672211e+00
4.1758291721e+00 1.2641575356e+00
4.2168865204e+00 1.2641464788e+00
4.2583281994e+00 1.2641354162e+00
4.2991724014e+00 1.2641250683e+00
4.3377294540e+00 1.2641198395e+00
4.3738160133e+00 1.2641127834e+00
4.4122960567e+00 1.2641055400e+00
4.4507131577e+00 1.2640989214e+00
4.4892988205e+00 1.2640931469e+00
4.5281906128e+00 1.2640882007e+00
4.5600631237e+00 1.2640869443e+00
4.5955398083e+00 1.2640849315e+00
4.6307685375e+00 1.2640823064e+00
4.6672437191e+00 1.2640795982e+00
4.7031192780e+00 1.2640770666e+00
4.7367668152e+00 1.2640747984e+00
4.7736215591e+00 1.2640728022e+00
4.8100738525e+00 1.2640710561e+00
4.8442399502e+00 1.2640695296e+00
4.8795189857e+00 1.2640681922e+00
4.9136133194e+00 1.2640670164e+00
4.9483110905e+00 1.2640659790e+00
4.9762463570e+00 1.2640660883e+00
5.0101897717e+00 1.2640653510e+00
5.0352702141e+00 1.2640651380e+00
5.0572712421e+00 1.2640604617e+00


==> check_time/check_time_frlc.txt <==
time score
1.8398821354e+00 3.6601148227e+00
3.1927633286e+00 3.6601007674e+00
4.5528702736e+00 3.6600085323e+00
5.9222297668e+00 3.6584907896e+00
7.6176602840e+00 3.5560815783e+00
9.0221362114e+00 2.7411966334e+00
1.0691089392e+01 2.0504988635e+00


==> check_time/check_time_latot.txt <==
time score
1.1340584755e+00 1.8881902761e+00
1.7316374779e+00 1.8529706764e+00
2.2912008762e+00 1.8588709403e+00
2.8459413052e+00 1.8678822207e+00
3.3823080063e+00 1.8752331061e+00
3.9357578754e+00 1.8808610340e+00
4.4936048985e+00 1.8852032794e+00
5.0648157597e+00 1.8881855621e+00
5.6420598030e+00 1.8896702805e+00
6.2100620270e+00 1.8899093068e+00
6.7680785656e+00 1.8895970558e+00
7.3387629986e+00 1.8895308327e+00
7.9037659168e+00 1.8897858320e+00
8.4862248898e+00 1.8892112117e+00
9.0439987183e+00 1.8866541306e+00
9.6173546314e+00 1.8823900089e+00
1.0184537172e+01 1.8775006871e+00


==> check_time/check_time_linot.txt <==
time score
1.0698568821e+00 1.6287850655e+01
1.6526947021e+00 1.5918036943e+01
2.2145831585e+00 1.5904010169e+01
2.7598295212e+00 1.5922953961e+01
3.3173627853e+00 1.5962983926e+01
3.8652594090e+00 1.6006226925e+01
4.4201385975e+00 1.6045033960e+01
4.9542450905e+00 1.6076471689e+01
5.5105018616e+00 1.6098947513e+01
6.0677173138e+00 1.6109998853e+01
6.6462056637e+00 1.6106324702e+01
7.1935162544e+00 1.6086705535e+01
7.7373163700e+00 1.6053960559e+01
8.2990136147e+00 1.6014139117e+01
8.8432874680e+00 1.5974376925e+01
9.3943870068e+00 1.5940291260e+01
9.9498307705e+00 1.5914312042e+01
1.0509290695e+01 1.5896071725e+01


==> check_time/check_time_lot.txt <==
time score
7.8064751625e-01 3.6865126569e+00
8.0826163292e-01 3.6585891015e+00
8.3670449257e-01 3.6487361359e+00
8.6439061165e-01 3.6071185523e+00
8.9263081551e-01 3.4612074754e+00
9.2090320587e-01 3.1429238399e+00
9.7052335739e-01 2.7653450399e+00
1.0015442371e+00 2.4807159973e+00
1.0389547348e+00 2.3044761069e+00
1.0812942982e+00 2.1984680439e+00
1.1227576733e+00 2.1310947708e+00
1.1765646935e+00 2.0842336959e+00
1.2239799500e+00 2.0483929566e+00
1.2769451141e+00 2.0186954531e+00
1.3273460865e+00 1.9923633654e+00
1.3803687096e+00 1.9674007152e+00
1.4351949692e+00 1.9423595894e+00
1.4940242767e+00 1.9161364538e+00
1.5564055443e+00 1.8879327554e+00
1.6206018925e+00 1.8573217781e+00
1.6858518124e+00 1.8243420073e+00
1.7539451122e+00 1.7895327184e+00
1.8243529797e+00 1.7538472921e+00
1.9331507683e+00 1.7184432498e+00
2.0166032314e+00 1.6844242161e+00
2.1145498753e+00 1.6526362374e+00
2.1980366707e+00 1.6235798355e+00
2.2796313763e+00 1.5974310154e+00
2.3626418114e+00 1.5741236401e+00
2.4602179527e+00 1.5534442183e+00
2.5533416271e+00 1.5351103578e+00
2.6408505440e+00 1.5188238776e+00
2.7314395905e+00 1.5043013621e+00
2.8759503365e+00 1.4912886671e+00
2.9716603756e+00 1.4795656282e+00
3.0684275627e+00 1.4689453878e+00
3.1654169559e+00 1.4592712712e+00
3.2631506920e+00 1.4504126949e+00
3.3962244987e+00 1.4422610347e+00
3.5007636547e+00 1.4347258368e+00
3.6052947044e+00 1.4277315364e+00
3.7272667885e+00 1.4212147346e+00
3.8352553844e+00 1.4151219282e+00
3.9437277317e+00 1.4094077273e+00
4.0532593727e+00 1.4040333870e+00
4.1675593853e+00 1.3989656476e+00
4.2773075104e+00 1.3941758032e+00
4.3895511627e+00 1.3896389518e+00
4.5034193993e+00 1.3853333855e+00
4.6190750599e+00 1.3812401111e+00
4.7355406284e+00 1.3773424195e+00
4.8597824574e+00 1.3736255752e+00
4.9865012169e+00 1.3700765226e+00
5.1124646664e+00 1.3666836536e+00
5.2393589020e+00 1.3634366092e+00
5.4119594097e+00 1.3603261102e+00
5.5365791321e+00 1.3573438122e+00
5.6755042076e+00 1.3544821819e+00
5.8026120663e+00 1.3517343912e+00
5.9258632660e+00 1.3490942217e+00
6.0640330315e+00 1.3465559997e+00
6.1907227039e+00 1.3441145062e+00
6.3181960583e+00 1.3417649442e+00
6.4579641819e+00 1.3395028642e+00
6.5872271061e+00 1.3373241465e+00
6.7496159077e+00 1.3352249404e+00
6.8799314499e+00 1.3332016548e+00
7.0124726295e+00 1.3312509194e+00
7.1442160606e+00 1.3293695654e+00
7.2761394978e+00 1.3275546068e+00
7.4089996815e+00 1.3258032234e+00
7.5457801819e+00 1.3241127474e+00
7.6804153919e+00 1.3224806506e+00
7.8142538071e+00 1.3209045347e+00
7.9498867989e+00 1.3193821184e+00
8.0900111198e+00 1.3179112407e+00
8.2300577164e+00 1.3164898365e+00
8.3688313961e+00 1.3151159387e+00
8.5085299015e+00 1.3137876799e+00
8.6468784809e+00 1.3125032678e+00
8.7849011421e+00 1.3112610019e+00
8.9289908409e+00 1.3100592473e+00
9.0727996826e+00 1.3088964489e+00
9.2142388821e+00 1.3077711199e+00
9.3575541973e+00 1.3066818299e+00
9.4975626469e+00 1.3056272176e+00
9.6382923126e+00 1.3046059769e+00
9.7894184589e+00 1.3036168597e+00
9.9341831207e+00 1.3026586626e+00


==> check_time/check_time_rcg.txt <==
time score
7.2866678238e-02 3.6600525622e+00
1.5926051140e-01 3.3718362007e+00
2.9850070477e+00 2.7142122741e+00
3.2187242508e+00 2.1506698371e+00
3.6101305485e+00 1.7547243418e+00
4.6719176769e+00 1.5499933077e+00
5.2917027473e+00 1.4544193404e+00
6.1161289215e+00 1.3803361205e+00
8.1660017967e+00 1.3515372397e+00
9.4473354816e+00 1.3359539420e+00
1.0952930689e+01 1.3184376359e+00


==> check_time/check_time_sk.txt <==
time score
5.0902795792e-01 4.4432393718e-03
9.5300173759e-01 4.0345000086e-01
1.2780101299e+00 6.5047500764e-01
1.5983974934e+00 7.9721383941e-01
1.9170074463e+00 8.7668881482e-01
2.2275969982e+00 9.2143075924e-01
2.5782382488e+00 9.4917785058e-01
2.8952918053e+00 9.6855424307e-01
3.2126975060e+00 9.8363470843e-01
3.5243525505e+00 9.9633981030e-01
3.8501214981e+00 1.0075831840e+00
4.1718976498e+00 1.0178082606e+00
4.4847345352e+00 1.0272384825e+00
4.8178873062e+00 1.0359942044e+00
5.1566510201e+00 1.0441474330e+00
5.4725944996e+00 1.0517474467e+00
5.7941436768e+00 1.0588327191e+00
6.1066334248e+00 1.0654363946e+00
6.4445493221e+00 1.0715887356e+00
6.7629642487e+00 1.0773181661e+00
7.0761702061e+00 1.0826516787e+00
7.4099223614e+00 1.0876149674e+00
7.7316350937e+00 1.0922324537e+00
8.0456557274e+00 1.0965272822e+00
8.3593561649e+00 1.1005213163e+00
8.6717526913e+00 1.1042351459e+00
8.9851517677e+00 1.1076881097e+00
9.2945930958e+00 1.1108983294e+00
9.6096243858e+00 1.1138827535e+00
9.9352862835e+00 1.1166572095e+00


==> check_time2/check_time_blot.txt <==
time score
2.4241971970e-01 1.1291472136e+00
3.9845061302e-01 1.1246402390e+00
5.4634380341e-01 1.1237669993e+00
6.8781256676e-01 1.1236733018e+00
8.1817317009e-01 1.1240837746e+00
9.4712185860e-01 1.1244608212e+00
1.1007170677e+00 1.1247607544e+00
1.2194929123e+00 1.1249854912e+00
1.3431620598e+00 1.1251251347e+00
1.4634232521e+00 1.1252056865e+00
1.5767080784e+00 1.1252328099e+00
1.6899297237e+00 1.1252287639e+00
1.7961990833e+00 1.1252139451e+00
1.8971276283e+00 1.1251868311e+00
1.9913787842e+00 1.1251606842e+00
2.1010851860e+00 1.1251476675e+00
2.2375609875e+00 1.1251442961e+00
2.3736021519e+00 1.1251504427e+00
2.4771831036e+00 1.1251641877e+00
2.5717515945e+00 1.1251824829e+00
2.6693937778e+00 1.1252019352e+00
2.7711632252e+00 1.1252142730e+00
2.8544209003e+00 1.1252228557e+00
2.9328072071e+00 1.1252333091e+00
3.0056059361e+00 1.1252359912e+00
3.0819084644e+00 1.1252356481e+00
3.1559929848e+00 1.1252291355e+00
3.2385418415e+00 1.1252191717e+00
3.3240864277e+00 1.1252073571e+00
3.4162847996e+00 1.1252032667e+00
3.5073132515e+00 1.1252067953e+00
3.6078937054e+00 1.1252177874e+00
3.7176749706e+00 1.1252361389e+00
3.8237569332e+00 1.1252558003e+00
3.9345815182e+00 1.1252855261e+00
4.0460062027e+00 1.1253108498e+00
4.1628417969e+00 1.1253333330e+00
4.2793066502e+00 1.1253505826e+00
4.3992285728e+00 1.1253610789e+00
4.5112738609e+00 1.1253641479e+00
4.6200587749e+00 1.1253543256e+00
4.7297503948e+00 1.1253444621e+00
4.8382215500e+00 1.1253300453e+00
4.9355382919e+00 1.1253083675e+00
5.0273120403e+00 1.1252864754e+00
5.1244094372e+00 1.1252730762e+00
5.2108938694e+00 1.1252595022e+00
5.2984910011e+00 1.1252515778e+00
5.3781023026e+00 1.1252545073e+00
5.4549105167e+00 1.1252602174e+00
5.5295135975e+00 1.1252731640e+00
5.6078267097e+00 1.1252897896e+00
5.6847224236e+00 1.1253086739e+00
5.7671110630e+00 1.1253336086e+00
5.8502552509e+00 1.1253573887e+00
5.9323992729e+00 1.1253813218e+00
6.0392470360e+00 1.1254121334e+00
6.1343944073e+00 1.1254378550e+00
6.2315714359e+00 1.1254681743e+00
6.3289196491e+00 1.1254923139e+00
6.4235591888e+00 1.1255144466e+00
6.5204491615e+00 1.1255347461e+00
6.6151516438e+00 1.1255531231e+00
6.7102391720e+00 1.1255695046e+00
6.8055481911e+00 1.1255838577e+00
6.8994967937e+00 1.1255962025e+00
6.9842288494e+00 1.1256011468e+00
7.0719931126e+00 1.1256096212e+00
7.1553988457e+00 1.1256170675e+00
7.2443783283e+00 1.1256230849e+00
7.3422079086e+00 1.1256277953e+00
7.4486701488e+00 1.1256313873e+00
7.5408675671e+00 1.1256289091e+00
7.6237828732e+00 1.1256302201e+00
7.7041487694e+00 1.1256317341e+00
7.7859711647e+00 1.1256329296e+00
7.8657159805e+00 1.1256338471e+00
7.9472734928e+00 1.1256346155e+00
8.0288891792e+00 1.1256353619e+00
8.1154575348e+00 1.1256361953e+00
8.2072889805e+00 1.1256372052e+00
8.2944810390e+00 1.1256499425e+00


==> check_time2/check_time_frlc.txt <==
time score
2.8590123653e+00 3.6601083519e+00
4.4181554317e+00 3.6600718094e+00
7.8353695869e+00 3.6597748040e+00
9.5207979679e+00 3.6518935639e+00
1.2241313934e+01 3.2742260063e+00


==> check_time2/check_time_latot.txt <==
time score
1.3939933777e+00 1.7928889157e+00
2.2452490330e+00 1.8529174390e+00
3.0453383923e+00 1.8730994156e+00
3.8526608944e+00 1.8747111956e+00
4.6606423855e+00 1.8738151173e+00
5.4753446579e+00 1.8739133835e+00
6.2839264870e+00 1.8745039181e+00
7.0869488716e+00 1.8746911673e+00
7.9355914593e+00 1.8738267257e+00
9.2274901867e+00 1.8713879490e+00
1.0047071457e+01 1.8675690791e+00


==> check_time2/check_time_linot.txt <==
time score
1.4266130924e+00 1.5258536075e+01
2.2787201405e+00 1.5729460171e+01
3.1636583805e+00 1.5972409472e+01
4.0093407631e+00 1.5993693949e+01
4.8420503139e+00 1.5971898608e+01
5.6893754005e+00 1.5958784967e+01
6.5612547398e+00 1.5964038342e+01
7.4243690968e+00 1.5986036324e+01
8.2639703751e+00 1.6015645337e+01
9.3060748577e+00 1.6045809259e+01
1.0241405249e+01 1.6067084584e+01


==> check_time2/check_time_lot.txt <==
time score
8.3053731918e-01 3.6819580811e+00
9.1121029854e-01 3.6590714515e+00
9.8129391670e-01 3.6509386473e+00
1.0615992546e+00 3.6159623328e+00
1.1320848465e+00 3.4894385325e+00
1.2043945789e+00 3.2011854075e+00
1.2815806866e+00 2.8380172625e+00
1.3607409000e+00 2.5435533895e+00
1.4516377449e+00 2.3493404959e+00
1.5467662811e+00 2.2278976291e+00
1.6436262131e+00 2.1495520315e+00
1.7476587296e+00 2.0952263413e+00
1.8450527191e+00 2.0542253760e+00
1.9818878174e+00 2.0208132165e+00
2.0938129425e+00 1.9913639244e+00
2.2231652737e+00 1.9634230530e+00
2.3442790508e+00 1.9353117103e+00
2.6802206039e+00 1.9059042516e+00
2.8147242069e+00 1.8746064755e+00
3.5335953236e+00 1.8413881984e+00
3.6793537140e+00 1.8067467270e+00
3.8147766590e+00 1.7715458592e+00
4.0323393345e+00 1.7367713226e+00
4.2206273079e+00 1.7033005351e+00
4.4294853210e+00 1.6717642491e+00
4.5950331688e+00 1.6425152796e+00
4.8321495056e+00 1.6156711968e+00
5.0187890530e+00 1.5911859072e+00
5.1996309757e+00 1.5689179849e+00
5.4157371521e+00 1.5486817272e+00
5.5979430676e+00 1.5302793530e+00
5.8110349178e+00 1.5135186663e+00
6.0102210045e+00 1.4982212098e+00
7.5989491940e+00 1.4842251610e+00
8.6325082779e+00 1.4713854390e+00
8.8147876263e+00 1.4595727278e+00
8.9934020042e+00 1.4486720578e+00
9.1803243160e+00 1.4385813936e+00
9.3488254547e+00 1.4292103503e+00
9.5440840721e+00 1.4204789870e+00
9.7308568954e+00 1.4123167571e+00
9.9707872868e+00 1.4046615401e+00


==> check_time2/check_time_rcg.txt <==
time score
1.7433762550e-01 3.6601418641e+00
5.7340002060e-01 3.6576680802e+00
1.5191500187e+00 2.1466675131e+00
6.0901772976e+00 1.8749796432e+00
7.3398754597e+00 1.5803879585e+00
9.2578473091e+00 1.3909442922e+00
1.2123531818e+01 1.2745346713e+00


==> check_time2/check_time_sk.txt <==
time score
5.0982165337e-01 4.4432393718e-03
9.3992209435e-01 4.0345000086e-01
1.2524216175e+00 6.5047500764e-01
1.5667219162e+00 7.9721383941e-01
1.8824307919e+00 8.7668881482e-01
2.2066705227e+00 9.2143075924e-01
2.5292942524e+00 9.4917785058e-01
2.8544094563e+00 9.6855424307e-01
3.1691749096e+00 9.8363470843e-01
3.4795434475e+00 9.9633981030e-01
3.7905969620e+00 1.0075831840e+00
4.1032679081e+00 1.0178082606e+00
4.4201858044e+00 1.0272384825e+00
4.7306261063e+00 1.0359942044e+00
5.0413637161e+00 1.0441474330e+00
5.3514938354e+00 1.0517474467e+00
5.6666178703e+00 1.0588327191e+00
5.9763810635e+00 1.0654363946e+00
6.2875998020e+00 1.0715887356e+00
6.5978975296e+00 1.0773181661e+00
6.9101982117e+00 1.0826516787e+00
7.2294785976e+00 1.0876149674e+00
7.5620341301e+00 1.0922324537e+00
7.8883128166e+00 1.0965272822e+00
8.2155487537e+00 1.1005213163e+00
8.5454130173e+00 1.1042351459e+00
8.8755891323e+00 1.1076881097e+00
9.2007582188e+00 1.1108983294e+00
9.5290808678e+00 1.1138827535e+00
9.8513560295e+00 1.1166572095e+00


==> init_mmot/hist_distribution1.dat <==
x density
5.585577463298108114e-02 3.392362908840150794e+03
5.599137333287291379e-02 0.000000000000000000e+00
5.612697203276474645e-02 0.000000000000000000e+00
5.626257073265657216e-02 0.000000000000000000e+00
5.639816943254839787e-02 0.000000000000000000e+00
5.653376813244023052e-02 1.932171917643836650e+03
5.666936683233206318e-02 1.474940395147891437e+01
5.680496553222388889e-02 9.292124489432191012e+02
5.694056423211571460e-02 0.000000000000000000e+00
5.707616293200755420e-02 0.000000000000000000e+00
5.721176163189937991e-02 0.000000000000000000e+00
5.734736033179120562e-02 0.000000000000000000e+00
5.748295903168303828e-02 0.000000000000000000e+00
5.761855773157487093e-02 0.000000000000000000e+00
5.775415643146669664e-02 0.000000000000000000e+00
5.788975513135852236e-02 0.000000000000000000e+00
5.802535383125035501e-02 0.000000000000000000e+00
5.816095253114218766e-02 0.000000000000000000e+00
5.829655123103401337e-02 6.932219857195444774e+02
5.843214993092583909e-02 4.129833106414096164e+02


==> init_mmot/hist_distribution2.dat <==
x density
5.585577463298108114e-02 1.356945163536060136e+03
5.599137333287291379e-02 0.000000000000000000e+00
5.612697203276474645e-02 0.000000000000000000e+00
5.626257073265657216e-02 0.000000000000000000e+00
5.639816943254839787e-02 0.000000000000000000e+00
5.653376813244023052e-02 3.480859332549202009e+03
5.666936683233206318e-02 2.949880790295782873e+01
5.680496553222388889e-02 1.297947547730210999e+03
5.694056423211571460e-02 0.000000000000000000e+00
5.707616293200755420e-02 0.000000000000000000e+00
5.721176163189937991e-02 0.000000000000000000e+00
5.734736033179120562e-02 0.000000000000000000e+00
5.748295903168303828e-02 0.000000000000000000e+00
5.761855773157487093e-02 0.000000000000000000e+00
5.775415643146669664e-02 0.000000000000000000e+00
5.788975513135852236e-02 0.000000000000000000e+00
5.802535383125035501e-02 0.000000000000000000e+00
5.816095253114218766e-02 0.000000000000000000e+00
5.829655123103401337e-02 5.752267541077070518e+02
5.843214993092583909e-02 6.342243699135932502e+02


==> init_mmot/kde_distribution1.dat <==
x density
5.578797528303516828e-02 7.193546427727241053e+02
5.579341010066610207e-02 7.196649911007204992e+02
5.579884491829703586e-02 7.196690033671732181e+02
5.580427973592797658e-02 7.193678013780821630e+02
5.580971455355891037e-02 7.187629686903339916e+02
5.581514937118984415e-02 7.178565493644013031e+02
5.582058418882077794e-02 7.166510457204021805e+02
5.582601900645171172e-02 7.151494151027420685e+02
5.583145382408264551e-02 7.133550656614301033e+02
5.583688864171358623e-02 7.112718511610592032e+02
5.584232345934452002e-02 7.089040648312219446e+02
5.584775827697545381e-02 7.062564322747687129e+02
5.585319309460638759e-02 7.033341034531749756e+02
5.585862791223732138e-02 7.001426437706869592e+02
5.586406272986826210e-02 6.966880242814199846e+02
5.586949754749919589e-02 6.929766110461349626e+02
5.587493236513012967e-02 6.890151536674408135e+02
5.588036718276106346e-02 6.848107730345237769e+02
5.588580200039199725e-02 6.803709483104670426e+02
5.589123681802293103e-02 6.757035031971576018e+02
5.589667163565387176e-02 6.708165915143983966e+02
5.590210645328480554e-02 6.657186821317685599e+02
5.590754127091573933e-02 6.604185432928965156e+02
5.591297608854667311e-02 6.549252263733673090e+02
5.591841090617760690e-02 6.492480491146233135e+02
5.592384572380854763e-02 6.433965783771669749e+02
5.592928054143948141e-02 6.373806124572339513e+02
5.593471535907041520e-02 6.312101630118485218e+02
5.594015017670134898e-02 6.248954366377934093e+02
5.594558499433228277e-02 6.184468161501104078e+02
5.595101981196321655e-02 6.118748416063797322e+02
5.595645462959415728e-02 6.051901911227926121e+02
5.596188944722509107e-02 5.984036615280389242e+02
5.596732426485602485e-02 5.915261489008354374e+02
5.597275908248695864e-02 5.845686290366292042e+02
5.597819390011789242e-02 5.775421378882036834e+02
5.598362871774883315e-02 5.704577520246514268e+02
5.598906353537976693e-02 5.633265691522215093e+02
5.599449835301070072e-02 5.561596887394084661e+02
5.599993317064163451e-02 5.489681927882584205e+02
5.600536798827256829e-02 5.417631267921557310e+02
5.601080280590350208e-02 5.345554809193165511e+02
5.601623762353444280e-02 5.273561714601763697e+02
5.602167244116537659e-02 5.201760225749849269e+02
5.602710725879631037e-02 5.130257483768104976e+02
5.603254207642724416e-02 5.059159353835684101e+02
5.603797689405817795e-02 4.988570253707915754e+02
5.604341171168911867e-02 4.918592986556321875e+02
5.604884652932005246e-02 4.849328578406213524e+02
5.605428134695098624e-02 4.780876120438039720e+02
5.605971616458192003e-02 4.713332616406611919e+02
5.606515098221285381e-02 4.646792835408669475e+02
5.607058579984378760e-02 4.581349170213474054e+02
5.607602061747472832e-02 4.517091501354288425e+02
5.608145543510566211e-02 4.454107067159421831e+02
5.608689025273659590e-02 4.392480339881274176e+02
5.609232507036752968e-02 4.332292908069756550e+02
5.609775988799846347e-02 4.273623365313414979e+02
5.610319470562940419e-02 4.216547205456106440e+02
5.610862952326033798e-02 4.161136724382294005e+02
5.611406434089127176e-02 4.107460928443805983e+02
5.611949915852220555e-02 4.055585449587548510e+02
5.612493397615313934e-02 4.005572467227243578e+02
5.613036879378407312e-02 3.957480636886986076e+02
5.613580361141501385e-02 3.911365025629110050e+02
5.614123842904594763e-02 3.867277054267285052e+02
5.614667324667688142e-02 3.825264446349312379e+02
5.615210806430781521e-02 3.785371183883423782e+02
5.615754288193874899e-02 3.747637469769339305e+02
5.616297769956968972e-02 3.712099696883329329e+02
5.616841251720062350e-02 3.678790423755788197e+02
5.617384733483155729e-02 3.647738356769940538e+02
5.617928215246249107e-02 3.618968338801141726e+02
5.618471697009342486e-02 3.592501344205471696e+02
5.619015178772435865e-02 3.568354480060491483e+02
5.619558660535529937e-02 3.546540993551523115e+02
5.620102142298623316e-02 3.527070285390100253e+02
5.620645624061716694e-02 3.509947929145150738e+02
5.621189105824810073e-02 3.495175696361280870e+02
5.621732587587903451e-02 3.482751587332509189e+02
5.622276069350997524e-02 3.472669867395651977e+02
5.622819551114090902e-02 3.464921108602628124e+02
5.623363032877184281e-02 3.459492236626613249e+02
5.623906514640277660e-02 3.456366582754094452e+02
5.624449996403371038e-02 3.455523940810885506e+02
5.624993478166465111e-02 3.456940628867451437e+02
5.625536959929558489e-02 3.460589555566550644e+02
5.626080441692651868e-02 3.466440290913476474e+02
5.626623923455745246e-02 3.474459141367435109e+02
5.627167405218838625e-02 3.484609229070567267e+02
5.627710886981932004e-02 3.496850575049570580e+02
5.628254368745026076e-02 3.511140186223532851e+02
5.628797850508119455e-02 3.527432146049943071e+02
5.629341332271212833e-02 3.545677708640030801e+02
5.629884814034306212e-02 3.565825396173532340e+02
5.630428295797399590e-02 3.587821099441148931e+02
5.630971777560493663e-02 3.611608181343699471e+02
5.631515259323587042e-02 3.637127583174027450e+02
5.632058741086680420e-02 3.664317933508747274e+02
5.632602222849773799e-02 3.693115659534992119e+02
5.633145704612867177e-02 3.723455100636725206e+02
5.633689186375960556e-02 3.755268624064617597e+02
5.634232668139054628e-02 3.788486742513086369e+02
5.634776149902148007e-02 3.823038233425964449e+02
5.635319631665241386e-02 3.858850259853516604e+02
5.635863113428334764e-02 3.895848492681282096e+02
5.636406595191428143e-02 3.933957234050935199e+02
5.636950076954522215e-02 3.973099541792964828e+02
5.637493558717615594e-02 4.013197354690527163e+02
5.638037040480708972e-02 4.054171618392762184e+02
5.638580522243802351e-02 4.095942411795070939e+02
5.639124004006895730e-02 4.138429073705295309e+02
5.639667485769989108e-02 4.181550329611906704e+02
5.640210967533083181e-02 4.225224418371908541e+02
5.640754449296176559e-02 4.269369218635973198e+02
5.641297931059269938e-02 4.313902374827849258e+02
5.641841412822363316e-02 4.358741422495007782e+02
5.642384894585456695e-02 4.403803912850115125e+02
5.642928376348550767e-02 4.449007536320845020e+02
5.643471858111644146e-02 4.494270244927866429e+02
5.644015339874737525e-02 4.539510373313653986e+02
5.644558821637830903e-02 4.584646758242128044e+02
5.645102303400924282e-02 4.629598856394824224e+02
5.645645785164017660e-02 4.674286860290035861e+02
5.646189266927111733e-02 4.718631812152572707e+02
5.646732748690205111e-02 4.762555715565592891e+02
5.647276230453298490e-02 4.805981644740463139e+02
5.647819712216391869e-02 4.848833851239942305e+02
5.648363193979485247e-02 4.891037867997740136e+02
5.648906675742579320e-02 4.932520610480269170e+02
5.649450157505672698e-02 4.973210474839317499e+02
5.649993639268766077e-02 5.013037432912017834e+02
5.650537121031859455e-02 5.051933123927602196e+02
5.651080602794952834e-02 5.089830942786503556e+02
5.651624084558046213e-02 5.126666124783777150e+02
5.652167566321140285e-02 5.162375826655310220e+02
5.652711048084233664e-02 5.196899203830218994e+02
5.653254529847327042e-02 5.230177483782365471e+02
5.653798011610420421e-02 5.262154035379205652e+02
5.654341493373513799e-02 5.292774434134511239e+02
5.654884975136607872e-02 5.321986523279497305e+02
5.655428456899701251e-02 5.349740470575084146e+02
5.655971938662794629e-02 5.375988820796089840e+02
5.656515420425888008e-02 5.400686543826618617e+02
5.657058902188981386e-02 5.423791078315874756e+02
5.657602383952074765e-02 5.445262370850784919e+02
5.658145865715168837e-02 5.465062910612919040e+02
5.658689347478262216e-02 5.483157759494627044e+02
5.659232829241355595e-02 5.499514577660128225e+02
5.659776311004448973e-02 5.514103644545749603e+02
5.660319792767542352e-02 5.526897875303210412e+02
5.660863274530636424e-02 5.537872832699265473e+02
5.661406756293729803e-02 5.547006734494525517e+02
5.661950238056823181e-02 5.554280456333236771e+02
5.662493719819916560e-02 5.559677530185272190e+02
5.663037201583009939e-02 5.563184138390547560e+02
5.663580683346103317e-02 5.564789103364977336e+02
5.664124165109197390e-02 5.564483873035923125e+02
5.664667646872290768e-02 5.562262502083370919e+02
5.665211128635384147e-02 5.558121629071486041e+02
5.665754610398477525e-02 5.552060449563171005e+02
5.666298092161570904e-02 5.544080685317829875e+02
5.666841573924664976e-02 5.534186549679939162e+02
5.667385055687758355e-02 5.522384709273356975e+02
5.667928537450851734e-02 5.508684242121996704e+02
5.668472019213945112e-02 5.493096592325265419e+02
5.669015500977038491e-02 5.475635521421115754e+02
5.669558982740131869e-02 5.456317056575709330e+02
5.670102464503225942e-02 5.435159435743720451e+02
5.670645946266319321e-02 5.412183049948005191e+02
5.671189428029412699e-02 5.387410382830346407e+02
5.671732909792506078e-02 5.360865947630837809e+02
5.672276391555599456e-02 5.332576221754760581e+02
5.672819873318693529e-02 5.302569579089029048e+02
5.673363355081786907e-02 5.270876220233587901e+02
5.673906836844880286e-02 5.237528100813433412e+02
5.674450318607973665e-02 5.202558858039336656e+02
5.674993800371067043e-02 5.166003735686205118e+02
5.675537282134160422e-02 5.127899507658004268e+02
5.676080763897254494e-02 5.088284400308085083e+02
5.676624245660347873e-02 5.047198013684599118e+02
5.677167727423441251e-02 5.004681241867952508e+02
5.677711209186534630e-02 4.960776192567320777e+02
5.678254690949628009e-02 4.915526106141493869e+02
5.678798172712722081e-02 4.868975274206851509e+02
5.679341654475815460e-02 4.821168957992753121e+02
5.679885136238908838e-02 4.772153306602267548e+02
5.680428618002002217e-02 4.721975275333837203e+02
5.680972099765095595e-02 4.670682544213505025e+02
5.681515581528188974e-02 4.618323436887137632e+02
5.682059063291283046e-02 4.564946840015313114e+02
5.682602545054376425e-02 4.510602123310478078e+02
5.683146026817469804e-02 4.455339060351194007e+02
5.683689508580563182e-02 4.399207750304934166e+02
5.684232990343656561e-02 4.342258540682884131e+02
5.684776472106750633e-02 4.284541951249390763e+02
5.685319953869844012e-02 4.226108599199534979e+02
5.685863435632937390e-02 4.167009125715248388e+02
5.686406917396030769e-02 4.107294124005454705e+02
5.686950399159124148e-02 4.047014068927084622e+02
5.687493880922217526e-02 3.986219248282163790e+02
5.688037362685311599e-02 3.924959695877780064e+02
5.688580844448404977e-02 3.863285126430507148e+02
5.689124326211498356e-02 3.801244872391679905e+02
5.689667807974591734e-02 3.738887822764831412e+02
5.690211289737685113e-02 3.676262363977961627e+02
5.690754771500779186e-02 3.613416322871426019e+02
5.691298253263872564e-02 3.550396911854433029e+02
5.691841735026965943e-02 3.487250676275675687e+02
5.692385216790059321e-02 3.424023444053324852e+02
5.692928698553152700e-02 3.360760277598965899e+02
5.693472180316246078e-02 3.297505428066214108e+02
5.694015662079340151e-02 3.234302291951265147e+02
5.694559143842433530e-02 3.171193370065598742e+02
5.695102625605526908e-02 3.108220228894371076e+02
5.695646107368620287e-02 3.045423464354054204e+02
5.696189589131713665e-02 2.982842667953000841e+02
5.696733070894807738e-02 2.920516395355410850e+02
5.697276552657901116e-02 2.858482137346942409e+02
5.697820034420994495e-02 2.796776293191735476e+02
5.698363516184087874e-02 2.735434146369356654e+02
5.698906997947181252e-02 2.674489842675179716e+02
5.699450479710274631e-02 2.613976370663417583e+02
5.699993961473368703e-02 2.553925544407297252e+02
5.700537443236462082e-02 2.494367988550236248e+02
5.701080924999555460e-02 2.435333125614342862e+02
5.701624406762648839e-02 2.376849165532003099e+02
5.702167888525742218e-02 2.318943097362579806e+02
5.702711370288836290e-02 2.261640683152442364e+02
5.703254852051929669e-02 2.204966453893935068e+02
5.703798333815023047e-02 2.148943707536435852e+02
5.704341815578116426e-02 2.093594509000956805e+02
5.704885297341209804e-02 2.038939692144413982e+02
5.705428779104303183e-02 1.984998863621382270e+02
5.705972260867397255e-02 1.931790408586168724e+02
5.706515742630490634e-02 1.879331498176859725e+02
5.707059224393584013e-02 1.827638098721715778e+02
5.707602706156677391e-02 1.776724982607091476e+02
5.708146187919770770e-02 1.726605740742294017e+02
5.708689669682864842e-02 1.677292796558676571e+02
5.709233151445958221e-02 1.628797421477283933e+02
5.709776633209051599e-02 1.581129751777036745e+02
5.710320114972144978e-02 1.534298806798754811e+02
5.710863596735238357e-02 1.488312508415442039e+02
5.711407078498331735e-02 1.443177701700112436e+02
5.711950560261425808e-02 1.398900176723677475e+02
5.712494042024519186e-02 1.355484691412229097e+02
5.713037523787612565e-02 1.312934995394985265e+02
5.713581005550705944e-02 1.271253854774195844e+02
5.714124487313799322e-02 1.230443077746394920e+02
5.714667969076893395e-02 1.190503541007448263e+02
5.715211450839986773e-02 1.151435216872561256e+02
5.715754932603080152e-02 1.113237201042017546e+02
5.716298414366173530e-02 1.075907740947310600e+02
5.716841896129266909e-02 1.039444264609747535e+02
5.717385377892360288e-02 1.003843409945727956e+02
5.717928859655454360e-02 9.691010544547454231e+01
5.718472341418547739e-02 9.352123452262944170e+01
5.719015823181641117e-02 9.021717292021649826e+01
5.719559304944734496e-02 8.699729836347704293e+01
5.720102786707827874e-02 8.386092466806280754e+01
5.720646268470921947e-02 8.080730480706887420e+01
5.721189750234015325e-02 7.783563398017794555e+01
5.721733231997108704e-02 7.494505267932095194e+01
5.722276713760202083e-02 7.213464974557621190e+01
5.722820195523295461e-02 6.940346541217643050e+01
5.723363677286388840e-02 6.675049432865598931e+01
5.723907159049482912e-02 6.417468856134264854e+01
5.724450640812576291e-02 6.167496056572213803e+01
5.724994122575669669e-02 5.925018612623687631e+01
5.725537604338763048e-02 5.689920725941754398e+01
5.726081086101856427e-02 5.462083507642995528e+01
5.726624567864950499e-02 5.241385260131189483e+01
5.727168049628043878e-02 5.027701754140213808e+01
5.727711531391137256e-02 4.820906500670414374e+01
5.728255013154230635e-02 4.620871017517590928e+01
5.728798494917324013e-02 4.427465090106031198e+01
5.729341976680418086e-02 4.240557026373437566e+01
5.729885458443511465e-02 4.060013905469736528e+01
5.730428940206604843e-02 3.885701820050170596e+01
5.730972421969698222e-02 3.717486111980850438e+01
5.731515903732791600e-02 3.555231601281027309e+01
5.732059385495884979e-02 3.398802808154649568e+01
5.732602867258979051e-02 3.248064167988863460e+01
5.733146349022072430e-02 3.102880239214006508e+01
5.733689830785165809e-02 2.963115903936757789e+01
5.734233312548259187e-02 2.828636561290675289e+01
5.734776794311352566e-02 2.699308313455690822e+01
5.735320276074446638e-02 2.574998144321763505e+01
5.735863757837540017e-02 2.455574090795142084e+01
5.736407239600633395e-02 2.340905406755278051e+01
5.736950721363726774e-02 2.230862719694014018e+01
5.737494203126820153e-02 2.125318180083570141e+01
5.738037684889913531e-02 2.024145603534588389e+01
5.738581166653007604e-02 1.927220605819643495e+01
5.739124648416100982e-02 1.834420730856432513e+01
5.739668130179194361e-02 1.745625571751481431e+01
5.740211611942287739e-02 1.660716885022334566e+01
5.740755093705381118e-02 1.579578698127191672e+01
5.741298575468475190e-02 1.502097410437595393e+01
5.741842057231568569e-02 1.428161887805483943e+01
5.742385538994661948e-02 1.357663550878488401e+01
5.742929020757755326e-02 1.290496457328917401e+01
5.743472502520848705e-02 1.226557378167600731e+01
5.744015984283942083e-02 1.165745868318810174e+01
5.744559466047036156e-02 1.107964331636746635e+01
5.745102947810129534e-02 1.053118080550695623e+01
5.745646429573222913e-02 1.001115390524769566e+01
5.746189911336316292e-02 9.518675495229800276e+00
5.746733393099409670e-02 9.052889026705232212e+00
5.747276874862503743e-02 8.612968923016707024e+00
5.747820356625597121e-02 8.198120935839213530e+00
5.748363838388690500e-02 7.807582459067367253e+00
5.748907320151783878e-02 7.440622802209112763e+00
5.749450801914877257e-02 7.096543425093284618e+00
5.749994283677970636e-02 6.774678135682308699e+00
5.750537765441064708e-02 6.474393252712027369e+00
5.751081247204158087e-02 6.195087734828931048e+00
5.751624728967251465e-02 5.936193277833434756e+00
5.752168210730344844e-02 5.697174381569110935e+00
5.752711692493438222e-02 5.477528387908333407e+00
5.753255174256532295e-02 5.276785491219774471e+00
5.753798656019625674e-02 5.094508722603477757e+00
5.754342137782719052e-02 4.930293909083958148e+00
5.754885619545812431e-02 4.783769608869754997e+00
5.755429101308905809e-02 4.654597023669900580e+00
5.755972583071999188e-02 4.542469888960449786e+00
5.756516064835093260e-02 4.447114342989132219e+00
5.757059546598186639e-02 4.368288775191734530e+00
5.757603028361280018e-02 4.305783654580524811e+00
5.758146510124373396e-02 4.259421338559216785e+00
5.758689991887466775e-02 4.229055862495953555e+00
5.759233473650560847e-02 4.214572710275630740e+00
5.759776955413654226e-02 4.215888565938604948e+00
5.760320437176747604e-02 4.232951046396646433e+00
5.760863918939840983e-02 4.265738415106786086e+00
5.761407400702934362e-02 4.314259276471536175e+00
5.761950882466027740e-02 4.378552250625749487e+00
5.762494364229121813e-02 4.458685628166249693e+00
5.763037845992215191e-02 4.554757004275266752e+00
5.763581327755308570e-02 4.666892891594089932e+00
5.764124809518401948e-02 4.795248311107486394e+00
5.764668291281495327e-02 4.940006360210171366e+00
5.765211773044589399e-02 5.101377757044641470e+00
5.765755254807682778e-02 5.279600360122935321e+00
5.766298736570776157e-02 5.474938662172700532e+00
5.766842218333869535e-02 5.687683257081400434e+00
5.767385700096962914e-02 5.918150278765088146e+00
5.767929181860056292e-02 6.166680810724794348e+00
5.768472663623150365e-02 6.433640265030619254e+00
5.769016145386243744e-02 6.719417729422711538e+00
5.769559627149337122e-02 7.024425281212815619e+00
5.770103108912430501e-02 7.349097266645452819e+00
5.770646590675523879e-02 7.693889544375283052e+00
5.771190072438617952e-02 8.059278691725991095e+00
5.771733554201711330e-02 8.445761172413096318e+00
5.772277035964804709e-02 8.853852464436535286e+00
5.772820517727898088e-02 9.284086146881028512e+00
5.773363999490991466e-02 9.737012944429070060e+00
5.773907481254084845e-02 1.021319972842524493e+01
5.774450963017178917e-02 1.071322847341824769e+01
5.774994444780272296e-02 1.123769516818551928e+01
5.775537926543365674e-02 1.178720868033376235e+01
5.776081408306459053e-02 1.236238957366460767e+01
5.776624890069552432e-02 1.296386887763523177e+01
5.777168371832646504e-02 1.359228680833475700e+01
5.777711853595739883e-02 1.424829144055066621e+01
5.778255335358833261e-02 1.493253733066610778e+01
5.778798817121926640e-02 1.564568409023165607e+01
5.779342298885020018e-02 1.638839491027309236e+01
5.779885780648114091e-02 1.716133503655889569e+01
5.780429262411207469e-02 1.796517019620746325e+01
5.780972744174300848e-02 1.880056497625437473e+01
5.781516225937394227e-02 1.966818115496767660e+01
5.782059707700487605e-02 2.056867598691442467e+01
5.782603189463580984e-02 2.150270044300466665e+01
5.783146671226675056e-02 2.247089740697303384e+01
5.783690152989768435e-02 2.347389982994130264e+01
5.784233634752861813e-02 2.451232884499818354e+01
5.784777116515955192e-02 2.558679184392454431e+01
5.785320598279048571e-02 2.669788051844299304e+01
5.785864080042142643e-02 2.784616886861802598e+01
5.786407561805236022e-02 2.903221118128140432e+01
5.786951043568329400e-02 3.025653998158680835e+01
5.787494525331422779e-02 3.151966396102690027e+01
5.788038007094516157e-02 3.282206588554453930e+01
5.788581488857609536e-02 3.416420048752705441e+01
5.789124970620703609e-02 3.554649234576280747e+01
5.789668452383796987e-02 3.696933375765964058e+01
5.790211934146890366e-02 3.843308260822860944e+01
5.790755415909983744e-02 3.993806024054239145e+01
5.791298897673077123e-02 4.148454933264794420e+01
5.791842379436171195e-02 4.307279178600210656e+01
5.792385861199264574e-02 4.470298663079732648e+01
5.792929342962357953e-02 4.637528795364328715e+01
5.793472824725451331e-02 4.808980285322939352e+01
5.794016306488544710e-02 4.984658942981555185e+01
5.794559788251638088e-02 5.164565481442087247e+01
5.795103270014732161e-02 5.348695324377101201e+01
5.795646751777825539e-02 5.537038418714659116e+01
5.796190233540918918e-02 5.729579053133918620e+01
5.796733715304012297e-02 5.926295682995547054e+01
5.797277197067105675e-02 6.127160762344065859e+01
5.797820678830199748e-02 6.332140583609006512e+01
5.798364160593293126e-02 6.541195125637891294e+01
5.798907642356386505e-02 6.754277910697287268e+01
5.799451124119479883e-02 6.971335871056206202e+01
5.799994605882573262e-02 7.192309225775481707e+01
5.800538087645666641e-02 7.417131368311846984e+01
5.801081569408760713e-02 7.645728765527344706e+01
5.801625051171854092e-02 7.878020868685570122e+01
5.802168532934947470e-02 8.113920037005783570e+01
5.802712014698040849e-02 8.353331474307447024e+01
5.803255496461134227e-02 8.596153179274318745e+01
5.803798978224228300e-02 8.842275909837219672e+01
5.804342459987321678e-02 9.091583162138633156e+01
5.804885941750415057e-02 9.343951164528104414e+01
5.805429423513508436e-02 9.599248886994591601e+01
5.805972905276601814e-02 9.857338066410348176e+01
5.806516387039695193e-02 1.011807324792684426e+02
5.807059868802789265e-02 1.038130184282791220e+02
5.807603350565882644e-02 1.064686420309251105e+02
5.808146832328976022e-02 1.091459371289452207e+02
5.808690314092069401e-02 1.118431689720998747e+02
5.809233795855162780e-02 1.145585354766021169e+02
5.809777277618256852e-02 1.172901686567318080e+02
5.810320759381350231e-02 1.200361362299838675e+02
5.810864241144443609e-02 1.227944433955658923e+02
5.811407722907536988e-02 1.255630347855289415e+02
5.811951204670630367e-02 1.283397965874181921e+02
5.812494686433723745e-02 1.311225588366335444e+02
5.813038168196817818e-02 1.339090978762807538e+02
5.813581649959911196e-02 1.366971389817332749e+02
5.814125131723004575e-02 1.394843591465641737e+02
5.814668613486097953e-02 1.422683900259391407e+02
5.815212095249191332e-02 1.450468210331614500e+02
5.815755577012285404e-02 1.478172025843491895e+02
5.816299058775378783e-02 1.505770494858090842e+02
5.816842540538472162e-02 1.533238444582253805e+02
5.817386022301565540e-02 1.560550417910515648e+02
5.817929504064658919e-02 1.587680711202310420e+02
5.818472985827752297e-02 1.614603413218212893e+02
5.819016467590846370e-02 1.641292445135419769e+02
5.819559949353939748e-02 1.667721601559952944e+02
5.820103431117033127e-02 1.693864592447658595e+02
5.820646912880126506e-02 1.719695085842146796e+02
5.821190394643219884e-02 1.745186751335246527e+02
5.821733876406313957e-02 1.770313304150530769e+02
5.822277358169407335e-02 1.795048549748158564e+02
5.822820839932500714e-02 1.819366428847151269e+02
5.823364321695594092e-02 1.843241062756518147e+02
5.823907803458687471e-02 1.866646798906512004e+02
5.824451285221780850e-02 1.889558256468690729e+02
5.824994766984874922e-02 1.911950371951278953e+02
5.825538248747968301e-02 1.933798444655748199e+02
5.826081730511061679e-02 1.955078181880368504e+02
5.826625212274155058e-02 1.975765743754087111e+02
5.827168694037248436e-02 1.995837787585901992e+02
5.827712175800342509e-02 2.015271511614640190e+02
5.828255657563435888e-02 2.034044698043857977e+02
5.828799139326529266e-02 2.052135755249099986e+02
5.829342621089622645e-02 2.069523759045113138e+02
5.829886102852716023e-02 2.086188492902794849e+02
5.830429584615809402e-02 2.102110487007918209e+02
5.830973066378903474e-02 2.117271056056491148e+02
5.831516548141996853e-02 2.131652335683727983e+02
5.832060029905090232e-02 2.145237317428033350e+02
5.832603511668183610e-02 2.158009882134205952e+02
5.833146993431276989e-02 2.169954831704295373e+02
5.833690475194371061e-02 2.181057919109004786e+02
5.834233956957464440e-02 2.191305876577039555e+02
5.834777438720557818e-02 2.200686441884666351e+02
5.835320920483651197e-02 2.209188382672786020e+02
5.835864402246744576e-02 2.216801518724757898e+02
5.836407884009837954e-02 2.223516742143205249e+02
5.836951365772932027e-02 2.229326035370410750e+02
5.837494847536025405e-02 2.234222487002853086e+02
5.838038329299118784e-02 2.238200305356592992e+02
5.838581811062212162e-02 2.241254829746658004e+02
5.839125292825305541e-02 2.243382539450231548e+02
5.839668774588399613e-02 2.244581060329888658e+02
5.840212256351492992e-02 2.244849169099941264e+02
5.840755738114586371e-02 2.244186795225726598e+02
5.841299219877679749e-02 2.242595020452382641e+02
5.841842701640773128e-02 2.240076075966499047e+02
5.842386183403866506e-02 2.236633337200835001e+02
5.842929665166960579e-02 2.232271316298909767e+02
5.843473146930053957e-02 2.226995652263144905e+02
5.844016628693147336e-02 2.220813098816437900e+02
5.844560110456240715e-02 2.213731510013904256e+02
5.845103592219334093e-02 2.205759823647597386e+02
5.845647073982428166e-02 2.196908042493006405e+02
5.846190555745521544e-02 2.187187213452580750e+02
5.846734037508614923e-02 2.176609404656658171e+02
5.847277519271708301e-02 2.165187680588129524e+02
5.847821001034801680e-02 2.152936075302438326e+02
5.848364482797895059e-02 2.139869563819073619e+02
5.848907964560989131e-02 2.126004031766096887e+02
5.849451446324082510e-02 2.111356243363360647e+02
5.849994928087175888e-02 2.095943807833720314e+02


==> init_mmot/kde_distribution2.dat <==
x density
5.578797528303516828e-02 3.191696996712275336e+02
5.579341010066610207e-02 3.194109567016782876e+02
5.579884491829703586e-02 3.194946450012838568e+02
5.580427973592797658e-02 3.194220811270450895e+02
5.580971455355891037e-02 3.191949251308779480e+02
5.581514937118984415e-02 3.188151812531464202e+02
5.582058418882077794e-02 3.182851978449735952e+02
5.582601900645171172e-02 3.176076665213058163e+02
5.583145382408264551e-02 3.167856205490986099e+02
5.583688864171358623e-02 3.158224324773521516e+02
5.584232345934452002e-02 3.147218110180290296e+02
5.584775827697545381e-02 3.134877971889967512e+02
5.585319309460638759e-02 3.121247597323060177e+02
5.585862791223732138e-02 3.106373898230422697e+02
5.586406272986826210e-02 3.090306950858413870e+02
5.586949754749919589e-02 3.073099929379230844e+02
5.587493236513012967e-02 3.054809032790239485e+02
5.588036718276106346e-02 3.035493405501828192e+02
5.588580200039199725e-02 3.015215051844859886e+02
5.589123681802293103e-02 2.994038744741606024e+02
5.589667163565387176e-02 2.972031928793646784e+02
5.590210645328480554e-02 2.949264618048700299e+02
5.590754127091573933e-02 2.925809288714918353e+02
5.591297608854667311e-02 2.901740767097964522e+02
5.591841090617760690e-02 2.877136113038238250e+02
5.592384572380854763e-02 2.852074499129192873e+02
5.592928054143948141e-02 2.826637085998871157e+02
5.593471535907041520e-02 2.800906893934820232e+02
5.594015017670134898e-02 2.774968671132424447e+02
5.594558499433228277e-02 2.748908758842993052e+02
5.595101981196321655e-02 2.722814953692958397e+02
5.595645462959415728e-02 2.696776367441231059e+02
5.596188944722509107e-02 2.670883284435256542e+02
5.596732426485602485e-02 2.645227017017851381e+02
5.597275908248695864e-02 2.619899759130592543e+02
5.597819390011789242e-02 2.594994438349794450e+02
5.598362871774883315e-02 2.570604566581587278e+02
5.598906353537976693e-02 2.546824089633826418e+02
5.599449835301070072e-02 2.523747235871828991e+02
5.599993317064163451e-02 2.501468364155163897e+02
5.600536798827256829e-02 2.480081811242117453e+02
5.601080280590350208e-02 2.459681738839130389e+02
5.601623762353444280e-02 2.440361980461405267e+02
5.602167244116537659e-02 2.422215888262558110e+02
5.602710725879631037e-02 2.405336179980907332e+02
5.603254207642724416e-02 2.389814786142721346e+02
5.603797689405817795e-02 2.375742697653425921e+02
5.604341171168911867e-02 2.363209813901706013e+02
5.604884652932005246e-02 2.352304791495007805e+02
5.605428134695098624e-02 2.343114893738922433e+02
5.605971616458192003e-02 2.335725840969627427e+02
5.606515098221285381e-02 2.330221661844721268e+02
5.607058579984378760e-02 2.326684545695685244e+02
5.607602061747472832e-02 2.325194696044504212e+02
5.608145543510566211e-02 2.325830185387215465e+02
5.608689025273659590e-02 2.328666811348304293e+02
5.609232507036752968e-02 2.333777954313005409e+02
5.609775988799846347e-02 2.341234436647993391e+02
5.610319470562940419e-02 2.351104383626314132e+02
5.610862952326033798e-02 2.363453086178340641e+02
5.611406434089127176e-02 2.378342865597984144e+02
5.611949915852220555e-02 2.395832940341500432e+02
5.612493397615313934e-02 2.415979295065636165e+02
5.613036879378407312e-02 2.438834552061581746e+02
5.613580361141501385e-02 2.464447845252619231e+02
5.614123842904594763e-02 2.492864696934026654e+02
5.614667324667688142e-02 2.524126897447017939e+02
5.615210806430781521e-02 2.558272387988999412e+02
5.615754288193874899e-02 2.595335146777330806e+02
5.616297769956968972e-02 2.635345078795124323e+02
5.616841251720062350e-02 2.678327909359940122e+02
5.617384733483155729e-02 2.724305081771172468e+02
5.617928215246249107e-02 2.773293659301224352e+02
5.618471697009342486e-02 2.825306231808759776e+02
5.619015178772435865e-02 2.880350827264002191e+02
5.619558660535529937e-02 2.938430828485144275e+02
5.620102142298623316e-02 2.999544895393441379e+02
5.620645624061716694e-02 3.063686893106008142e+02
5.621189105824810073e-02 3.130845826187883745e+02
5.621732587587903451e-02 3.201005779392537534e+02
5.622276069350997524e-02 3.274145865224477916e+02
5.622819551114090902e-02 3.350240178657488173e+02
5.623363032877184281e-02 3.429257759343863086e+02
5.623906514640277660e-02 3.511162561647396387e+02
5.624449996403371038e-02 3.595913432830031411e+02
5.624993478166465111e-02 3.683464099713996802e+02
5.625536959929558489e-02 3.773763164135713168e+02
5.626080441692651868e-02 3.866754107496815891e+02
5.626623923455745246e-02 3.962375304700934748e+02
5.627167405218838625e-02 4.060560047756437143e+02
5.627710886981932004e-02 4.161236579302602081e+02
5.628254368745026076e-02 4.264328136297910419e+02
5.628797850508119455e-02 4.369753004088673265e+02
5.629341332271212833e-02 4.477424581050993311e+02
5.629884814034306212e-02 4.587251453970757780e+02
5.630428295797399590e-02 4.699137484298637446e+02
5.630971777560493663e-02 4.812981905388153336e+02
5.631515259323587042e-02 4.928679430788312743e+02
5.632058741086680420e-02 5.046120373630284917e+02
5.632602222849773799e-02 5.165190777110249201e+02
5.633145704612867177e-02 5.285772556033659839e+02
5.633689186375960556e-02 5.407743649344279220e+02
5.634232668139054628e-02 5.530978183525771783e+02
5.634776149902148007e-02 5.655346646717395060e+02
5.635319631665241386e-02 5.780716073346469557e+02
5.635863113428334764e-02 5.906950239036548282e+02
5.636406595191428143e-02 6.033909865508450139e+02
5.636950076954522215e-02 6.161452835145754534e+02
5.637493558717615594e-02 6.289434414857380489e+02
5.638037040480708972e-02 6.417707488827112456e+02
5.638580522243802351e-02 6.546122799692473109e+02
5.639124004006895730e-02 6.674529197664594449e+02
5.639667485769989108e-02 6.802773897054007648e+02
5.640210967533083181e-02 6.930702739630164615e+02
5.640754449296176559e-02 7.058160464209447582e+02
5.641297931059269938e-02 7.184990981830866303e+02
5.641841412822363316e-02 7.311037655841137166e+02
5.642384894585456695e-02 7.436143586190335100e+02
5.642928376348550767e-02 7.560151897203463704e+02
5.643471858111644146e-02 7.682906028073358584e+02
5.644015339874737525e-02 7.804250025296497597e+02
5.644558821637830903e-02 7.924028836255342867e+02
5.645102303400924282e-02 8.042088603135982794e+02
5.645645785164017660e-02 8.158276956354753793e+02
5.646189266927111733e-02 8.272443306663707290e+02
5.646732748690205111e-02 8.384439135094891071e+02
5.647276230453298490e-02 8.494118279904494102e+02
5.647819712216391869e-02 8.601337219679077180e+02
5.648363193979485247e-02 8.705955351772822723e+02
5.648906675742579320e-02 8.807835265251411556e+02
5.649450157505672698e-02 8.906843007535078414e+02
5.649993639268766077e-02 9.002848343948585352e+02
5.650537121031859455e-02 9.095725009402081014e+02
5.651080602794952834e-02 9.185350951458212876e+02
5.651624084558046213e-02 9.271608564061577908e+02
5.652167566321140285e-02 9.354384911238336144e+02
5.652711048084233664e-02 9.433571940109150091e+02
5.653254529847327042e-02 9.509066682593870610e+02
5.653798011610420421e-02 9.580771445222242164e+02
5.654341493373513799e-02 9.648593986512487390e+02
5.654884975136607872e-02 9.712447681418594811e+02
5.655428456899701251e-02 9.772251672393889521e+02
5.655971938662794629e-02 9.827931006669782619e+02
5.656515420425888008e-02 9.879416759392579479e+02
5.657058902188981386e-02 9.926646142316972146e+02
5.657602383952074765e-02 9.969562597803384278e+02
5.658145865715168837e-02 1.000811587792158775e+03
5.658689347478262216e-02 1.004226210851440783e+03
5.659232829241355595e-02 1.007196383813016155e+03
5.659776311004448973e-02 1.009719007178580569e+03
5.660319792767542352e-02 1.011791628957591342e+03
5.660863274530636424e-02 1.013412445019589313e+03
5.661406756293729803e-02 1.014580297949965711e+03
5.661950238056823181e-02 1.015294674426355982e+03
5.662493719819916560e-02 1.015555701137720689e+03
5.663037201583009939e-02 1.015364139273128217e+03
5.663580683346103317e-02 1.014721377611821595e+03
5.664124165109197390e-02 1.013629424250644433e+03
5.664667646872290768e-02 1.012090897009181049e+03
5.665211128635384147e-02 1.010109012556878383e+03
5.665754610398477525e-02 1.007687574310366813e+03
5.666298092161570904e-02 1.004830959152498508e+03
5.666841573924664976e-02 1.001544103027978849e+03
5.667385055687758355e-02 9.978324854734478322e+02
5.667928537450851734e-02 9.937021131423141469e+02
5.668472019213945112e-02 9.891595023872160937e+02
5.669015500977038491e-02 9.842116609649461907e+02
5.669558982740131869e-02 9.788660689302689661e+02
5.670102464503225942e-02 9.731306587866228028e+02
5.670645946266319321e-02 9.670137949628485785e+02
5.671189428029412699e-02 9.605242526855208780e+02
5.671732909792506078e-02 9.536711963174217317e+02
5.672276391555599456e-02 9.464641572324268282e+02
5.672819873318693529e-02 9.389130112973047062e+02
5.673363355081786907e-02 9.310279560302325308e+02
5.673906836844880286e-02 9.228194875052063253e+02
5.674450318607973665e-02 9.142983770709015516e+02
5.674993800371067043e-02 9.054756479507519771e+02
5.675537282134160422e-02 8.963625517900036357e+02
5.676080763897254494e-02 8.869705452138033479e+02
5.676624245660347873e-02 8.773112664582661182e+02
5.677167727423441251e-02 8.673965121344821227e+02
5.677711209186534630e-02 8.572382141835308857e+02
5.678254690949628009e-02 8.468484170775394659e+02
5.678798172712722081e-02 8.362392553197117877e+02
5.679341654475815460e-02 8.254229312937154646e+02
5.679885136238908838e-02 8.144116935093578604e+02
5.680428618002002217e-02 8.032178152894681489e+02
5.680972099765095595e-02 7.918535739395052815e+02
5.681515581528188974e-02 7.803312304383670153e+02
5.682059063291283046e-02 7.686630096860716321e+02
5.682602545054376425e-02 7.568610813411372646e+02
5.683146026817469804e-02 7.449375412766847830e+02
5.683689508580563182e-02 7.329043936823356944e+02
5.684232990343656561e-02 7.207735338349974654e+02
5.684776472106750633e-02 7.085567315594458933e+02
5.685319953869844012e-02 6.962656153961546579e+02
5.685863435632937390e-02 6.839116574911053021e+02
5.686406917396030769e-02 6.715061592200931955e+02
5.686950399159124148e-02 6.590602375564293425e+02
5.687493880922217526e-02 6.465848121890566063e+02
5.688037362685311599e-02 6.340905933955400542e+02
5.688580844448404977e-02 6.215880706717096018e+02
5.689124326211498356e-02 6.090875021175495476e+02
5.689667807974591734e-02 5.965989045773623047e+02
5.690211289737685113e-02 5.841320445292367367e+02
5.690754771500779186e-02 5.716964297176982654e+02
5.691298253263872564e-02 5.593013015216401982e+02
5.691841735026965943e-02 5.469556280472891103e+02
5.692385216790059321e-02 5.346680979353791372e+02
5.692928698553152700e-02 5.224471148698033858e+02
5.693472180316246078e-02 5.103007927736412057e+02
5.694015662079340151e-02 4.982369516776298042e+02
5.694559143842433530e-02 4.862631142452292465e+02
5.695102625605526908e-02 4.743865029368093928e+02
5.695646107368620287e-02 4.626140377956240286e+02
5.696189589131713665e-02 4.509523348370137796e+02
5.696733070894807738e-02 4.394077050216018847e+02
5.697276552657901116e-02 4.279861537932279703e+02
5.697820034420994495e-02 4.166933811613276930e+02
5.698363516184087874e-02 4.055347823079906675e+02
5.698906997947181252e-02 3.945154486987565292e+02
5.699450479710274631e-02 3.836401696767074441e+02
5.699993961473368703e-02 3.729134345192261435e+02
5.700537443236462082e-02 3.623394349364824620e+02
5.701080924999555460e-02 3.519220679908607963e+02
5.701624406762648839e-02 3.416649394170257210e+02
5.702167888525742218e-02 3.315713673216962434e+02
5.702711370288836290e-02 3.216443862429351839e+02
5.703254852051929669e-02 3.118867515489728817e+02
5.703798333815023047e-02 3.023009441562379607e+02
5.704341815578116426e-02 2.928891755472895966e+02
5.704885297341209804e-02 2.836533930692028775e+02
5.705428779104303183e-02 2.745952854931925913e+02
5.705972260867397255e-02 2.657162888168212476e+02
5.706515742630490634e-02 2.570175922905373227e+02
5.707059224393584013e-02 2.485001446501132421e+02
5.707602706156677391e-02 2.401646605375983938e+02
5.708146187919770770e-02 2.320116270933563101e+02
5.708689669682864842e-02 2.240413107020737584e+02
5.709233151445958221e-02 2.162537638762701135e+02
5.709776633209051599e-02 2.086488322609951069e+02
5.710320114972144978e-02 2.012261617438633721e+02
5.710863596735238357e-02 1.939852056549246129e+02
5.711407078498331735e-02 1.869252320412032304e+02
5.711950560261425808e-02 1.800453310012746329e+02
5.712494042024519186e-02 1.733444220653910577e+02
5.713037523787612565e-02 1.668212616071128025e+02
5.713581005550705944e-02 1.604744502730641216e+02
5.714124487313799322e-02 1.543024404172940081e+02
5.714667969076893395e-02 1.483035435275002101e+02
5.715211450839986773e-02 1.424759376307369223e+02
5.715754932603080152e-02 1.368176746662568064e+02
5.716298414366173530e-02 1.313266878140109100e+02
5.716841896129266909e-02 1.260007987674285346e+02
5.717385377892360288e-02 1.208377249394890214e+02
5.717928859655454360e-02 1.158350865916227832e+02
5.718472341418547739e-02 1.109904138754291125e+02
5.719015823181641117e-02 1.063011537773170687e+02
5.719559304944734496e-02 1.017646769569902290e+02
5.720102786707827874e-02 9.737828447089097494e+01
5.720646268470921947e-02 9.313921437213886634e+01
5.721189750234015325e-02 8.904464817908073826e+01
5.721733231997108704e-02 8.509171720491713131e+01
5.722276713760202083e-02 8.127750874136114589e+01
5.722820195523295461e-02 7.759907208972052217e+01
5.723363677286388840e-02 7.405342443335079849e+01
5.723907159049482912e-02 7.063755654574421783e+01
5.724450640812576291e-02 6.734843832918680562e+01
5.724994122575669669e-02 6.418302417919272784e+01
5.725537604338763048e-02 6.113825817066933155e+01
5.726081086101856427e-02 5.821107906196800741e+01
5.726624567864950499e-02 5.539842511367015732e+01
5.727168049628043878e-02 5.269723871942475313e+01
5.727711531391137256e-02 5.010447084648821203e+01
5.728255013154230635e-02 4.761708528431878307e+01
5.728798494917324013e-02 4.523206269993070805e+01
5.729341976680418086e-02 4.294640449917866221e+01
5.729885458443511465e-02 4.075713649369752289e+01
5.730428940206604843e-02 3.866131237362036188e+01
5.730972421969698222e-02 3.665601698667876462e+01
5.731515903732791600e-02 3.473836942471276501e+01
5.732059385495884979e-02 3.290552591909990099e+01
5.732602867258979051e-02 3.115468254694899741e+01
5.733146349022072430e-02 2.948307775039426204e+01
5.733689830785165809e-02 2.788799467166336399e+01
5.734233312548259187e-02 2.636676330698847082e+01
5.734776794311352566e-02 2.491676248276810668e+01
5.735320276074446638e-02 2.353542165776421768e+01
5.735863757837540017e-02 2.222022255538743352e+01
5.736407239600633395e-02 2.096870063044065802e+01
5.736950721363726774e-02 1.977844637502339964e+01
5.737494203126820153e-02 1.864710646845749764e+01
5.738037684889913531e-02 1.757238477641000429e+01
5.738581166653007604e-02 1.655204320458691925e+01
5.739124648416100982e-02 1.558390241253528608e+01
5.739668130179194361e-02 1.466584239328404493e+01
5.740211611942287739e-02 1.379580292470712521e+01
5.740755093705381118e-02 1.297178389860619951e+01
5.741298575468475190e-02 1.219184553359894707e+01
5.741842057231568569e-02 1.145410847800894594e+01
5.742385538994661948e-02 1.075675380898863409e+01
5.742929020757755326e-02 1.009802293415269503e+01
5.743472502520848705e-02 9.476217402006597013e+00
5.744015984283942083e-02 8.889698627467689462e+00
5.744559466047036156e-02 8.336887538721541091e+00
5.745102947810129534e-02 7.816264151640234914e+00
5.745646429573222913e-02 7.326367077908200187e+00
5.746189911336316292e-02 6.865792972925506277e+00
5.746733393099409670e-02 6.433195929454891271e+00
5.747276874862503743e-02 6.027286822874502903e+00
5.747820356625597121e-02 5.646832613750652818e+00
5.748363838388690500e-02 5.290655613305960792e+00
5.748907320151783878e-02 4.957632717212167250e+00
5.749450801914877257e-02 4.646694612935460711e+00
5.749994283677970636e-02 4.356824965699707342e+00
5.750537765441064708e-02 4.087059587931084259e+00
5.751081247204158087e-02 3.836485596833059564e+00
5.751624728967251465e-02 3.604240564530608371e+00
5.752168210730344844e-02 3.389511664998665186e+00
5.752711692493438222e-02 3.191534821753657436e+00
5.753255174256532295e-02 3.009593860043904723e+00
5.753798656019625674e-02 2.843019667035622700e+00
5.754342137782719052e-02 2.691189363234203213e+00
5.754885619545812431e-02 2.553525488126134224e+00
5.755429101308905809e-02 2.429495202765370454e+00
5.755972583071999188e-02 2.318609511767826259e+00
5.756516064835093260e-02 2.220422506906183813e+00
5.757059546598186639e-02 2.134530634234907520e+00
5.757603028361280018e-02 2.060571986403187061e+00
5.758146510124373396e-02 1.998225621544780228e+00
5.758689991887466775e-02 1.947210909863669182e+00
5.759233473650560847e-02 1.907286908766570921e+00
5.759776955413654226e-02 1.878251767123167326e+00
5.760320437176747604e-02 1.859942158969733139e+00
5.760863918939840983e-02 1.852232746708343258e+00
5.761407400702934362e-02 1.855035673589496170e+00
5.761950882466027740e-02 1.868300085009686029e+00
5.762494364229121813e-02 1.892011677898923994e+00
5.763037845992215191e-02 1.926192277222352311e+00
5.763581327755308570e-02 1.970899438374154267e+00
5.764124809518401948e-02 2.026226073998386834e+00
5.764668291281495327e-02 2.092300103537410472e+00
5.765211773044589399e-02 2.169284123576891155e+00
5.765755254807682778e-02 2.257375096830940286e+00
5.766298736570776157e-02 2.356804057398374841e+00
5.766842218333869535e-02 2.467835829705123718e+00
5.767385700096962914e-02 2.590768758351882806e+00
5.767929181860056292e-02 2.725934445887234769e+00
5.768472663623150365e-02 2.873697495347648179e+00
5.769016145386243744e-02 3.034455254225984611e+00
5.769559627149337122e-02 3.208637556368279853e+00
5.770103108912430501e-02 3.396706458143344154e+00
5.770646590675523879e-02 3.599155965088983944e+00
5.771190072438617952e-02 3.816511745103228659e+00
5.771733554201711330e-02 4.049330824137177487e+00
5.772277035964804709e-02 4.298201260240570143e+00
5.772820517727898088e-02 4.563741791710413054e+00
5.773363999490991466e-02 4.846601455034076800e+00
5.773907481254084845e-02 5.147459168244616023e+00
5.774450963017178917e-02 5.467023275262919313e+00
5.774994444780272296e-02 5.806031046779320803e+00
5.775537926543365674e-02 6.165248133217087201e+00
5.776081408306459053e-02 6.545467965311766001e+00
5.776624890069552432e-02 6.947511097892818732e+00
5.777168371832646504e-02 7.372224492480771829e+00
5.777711853595739883e-02 7.820480734376531906e+00
5.778255335358833261e-02 8.293177180030788520e+00
5.778798817121926640e-02 8.791235030552591923e+00
5.779342298885020018e-02 9.315598327379010613e+00
5.779885780648114091e-02 9.867232866251018919e+00
5.780429262411207469e-02 1.044712502583469593e+01
5.780972744174300848e-02 1.105628050752040359e+01
5.781516225937394227e-02 1.169572298312539260e+01
5.782059707700487605e-02 1.236649264751021526e+01
5.782603189463580984e-02 1.306964467335313707e+01
5.783146671226675056e-02 1.380624756561680577e+01
5.783690152989768435e-02 1.457738141356935735e+01
5.784233634752861813e-02 1.538413603855333989e+01
5.784777116515955192e-02 1.622760903601856697e+01
5.785320598279048571e-02 1.710890371076986227e+01
5.785864080042142643e-02 1.802912690474003554e+01
5.786407561805236022e-02 1.898938671701207426e+01
5.786951043568329400e-02 1.999079011630911396e+01
5.787494525331422779e-02 2.103444044656201584e+01
5.788038007094516157e-02 2.212143482667709904e+01
5.788581488857609536e-02 2.325286144613012951e+01
5.789124970620703609e-02 2.442979675849980836e+01
5.789668452383796987e-02 2.565330257556134796e+01
5.790211934146890366e-02 2.692442306516123551e+01
5.790755415909983744e-02 2.824418165655739443e+01
5.791298897673077123e-02 2.961357785750302440e+01
5.791842379436171195e-02 3.103358398793191242e+01
5.792385861199264574e-02 3.250514183560751746e+01
5.792929342962357953e-02 3.402915923974577339e+01
5.793472824725451331e-02 3.560650660907415244e+01
5.794016306488544710e-02 3.723801338147774231e+01
5.794559788251638088e-02 3.892446443285214741e+01
5.795103270014732161e-02 4.066659644334238521e+01
5.795646751777825539e-02 4.246509422972197001e+01
5.796190233540918918e-02 4.432058705318288361e+01
5.796733715304012297e-02 4.623364491223501460e+01
5.797277197067105675e-02 4.820477483103536542e+01
5.797820678830199748e-02 5.023441715383458472e+01
5.798364160593293126e-02 5.232294185665991648e+01
5.798907642356386505e-02 5.447064488788046077e+01
5.799451124119479883e-02 5.667774454953571706e+01
5.799994605882573262e-02 5.894437793173184303e+01
5.800538087645666641e-02 6.127059741274557325e+01
5.801081569408760713e-02 6.365636723769316063e+01
5.801625051171854092e-02 6.610156018882820206e+01
5.802168532934947470e-02 6.860595436085128540e+01
5.802712014698040849e-02 7.116923005457830698e+01
5.803255496461134227e-02 7.379096680250039242e+01
5.803798978224228300e-02 7.647064053982769849e+01
5.804342459987321678e-02 7.920762093451777730e+01
5.804885941750415057e-02 8.200116888977279928e+01
5.805429423513508436e-02 8.485043423234384363e+01
5.805972905276601814e-02 8.775445359982107618e+01
5.806516387039695193e-02 9.071214853977555492e+01
5.807059868802789265e-02 9.372232383343914819e+01
5.807603350565882644e-02 9.678366605609890883e+01
5.808146832328976022e-02 9.989474238613570378e+01
5.808690314092069401e-02 1.030539996739222914e+02
5.809233795855162780e-02 1.062597637815163409e+02
5.809777277618256852e-02 1.095102392033033141e+02
5.810320759381350231e-02 1.128035089770818900e+02
5.810864241144443609e-02 1.161375348945510382e+02
5.811407722907536988e-02 1.195101580191498840e+02
5.811951204670630367e-02 1.229190995185017528e+02
5.812494686433723745e-02 1.263619618178740467e+02
5.813038168196817818e-02 1.298362300800568789e+02
5.813581649959911196e-02 1.333392740160579990e+02
5.814125131723004575e-02 1.368683500301952165e+02
5.814668613486097953e-02 1.404206037018584254e+02
5.815212095249191332e-02 1.439930726052612044e+02
5.815755577012285404e-02 1.475826894674133598e+02
5.816299058775378783e-02 1.511862856632770331e+02
5.816842540538472162e-02 1.548005950459766780e+02
5.817386022301565540e-02 1.584222581087073536e+02
5.817929504064658919e-02 1.620478264738053440e+02
5.818472985827752297e-02 1.656737677031392479e+02
5.819016467590846370e-02 1.692964704229044344e+02
5.819559949353939748e-02 1.729122497544999533e+02
5.820103431117033127e-02 1.765173530421614316e+02
5.820646912880126506e-02 1.801079658665350678e+02
5.821190394643219884e-02 1.836802183325000613e+02
5.821733876406313957e-02 1.872301916181686181e+02
5.822277358169407335e-02 1.907539247708519383e+02
5.822820839932500714e-02 1.942474217348733134e+02
5.823364321695594092e-02 1.977066585947804924e+02
5.823907803458687471e-02 2.011275910166295091e+02
5.824451285221780850e-02 2.045061618690663749e+02
5.824994766984874922e-02 2.078383090049222517e+02
5.825538248747968301e-02 2.111199731831544852e+02
5.826081730511061679e-02 2.143471061103551563e+02
5.826625212274155058e-02 2.175156785800636783e+02
5.827168694037248436e-02 2.206216886876092076e+02
5.827712175800342509e-02 2.236611700976490624e+02
5.828255657563435888e-02 2.266302003409531096e+02
5.828799139326529266e-02 2.295249091166561755e+02
5.829342621089622645e-02 2.323414865758151677e+02
5.829886102852716023e-02 2.350761915619111448e+02
5.830429584615809402e-02 2.377253597836820234e+02
5.830973066378903474e-02 2.402854118957573633e+02
5.831516548141996853e-02 2.427528614624433771e+02
5.832060029905090232e-02 2.451243227802328590e+02
5.832603511668183610e-02 2.473965185347873899e+02
5.833146993431276989e-02 2.495662872684780211e+02
5.833690475194371061e-02 2.516305906349330996e+02
5.834233956957464440e-02 2.535865204176128600e+02
5.834777438720557818e-02 2.554313052899854597e+02
5.835320920483651197e-02 2.571623172955465293e+02
5.835864402246744576e-02 2.587770780267186979e+02
5.836407884009837954e-02 2.602732644825634907e+02
5.836951365772932027e-02 2.616487145861274257e+02
5.837494847536025405e-02 2.629014323432433571e+02
5.838038329299118784e-02 2.640295926258298209e+02
5.838581811062212162e-02 2.650315455637585274e+02
5.839125292825305541e-02 2.659058205306496347e+02
5.839668774588399613e-02 2.666511297103082256e+02
5.840212256351492992e-02 2.672663712317744285e+02
5.840755738114586371e-02 2.677506318624253936e+02
5.841299219877679749e-02 2.681031892500010940e+02
5.841842701640773128e-02 2.683235137059389217e+02
5.842386183403866506e-02 2.684112695238494553e+02
5.842929665166960579e-02 2.683663158286339581e+02
5.843473146930053957e-02 2.681887069532212422e+02
5.844016628693147336e-02 2.678786923414905345e+02
5.844560110456240715e-02 2.674367159776111293e+02
5.845103592219334093e-02 2.668634153435277767e+02
5.845647073982428166e-02 2.661596199079721146e+02
5.846190555745521544e-02 2.653263491519034005e+02
5.846734037508614923e-02 2.643648101368805214e+02
5.847277519271708301e-02 2.632763946243137525e+02
5.847821001034801680e-02 2.620626757551542028e+02
5.848364482797895059e-02 2.607254043008984468e+02
5.848907964560989131e-02 2.592665044982661584e+02
5.849451446324082510e-02 2.576880694812857655e+02
5.849994928087175888e-02 2.559923563257152068e+02


==> tucker_barycenters/X_1.txt <==
x y
0.16607009 -0.77594103
1.78395020 0.38075889
-1.52767143 0.99060832
0.33863026 0.01362445
-1.20324549 1.31917858
1.69821818 0.03818274
-1.49979400 0.72228958
0.21391297 -0.49120464
3.78106956 2.49030232
1.72511937 0.27581626
0.00341738 -0.61599480
-0.32031857 -0.46195209
4.01069102 2.76367113
4.43381050 2.69246967
0.19020832 -0.38391680
1.98566569 0.42131216
-1.60834436 1.28172765
1.61838250 0.25194768
3.55676475 2.64273212
-1.98472778 1.53896230
0.50067982 -0.08356058
4.38704200 3.23735119
-1.16960191 1.67286266
2.15646059 0.76272970
4.04095924 3.05005571
0.17763226 -0.29086157
3.52549170 2.95977951
1.87350045 0.47695403
2.19230901 0.34290404
-1.06651766 1.47931629


==> tucker_barycenters/X_2.txt <==
x y
-2.07524092 -1.53505643
-3.70147051 -3.87355403
4.75446432 -0.67822618
2.25983959 1.84538344
-3.19590252 -4.00360534
-3.50429274 -4.25986303
-2.28370045 -1.34661094
-1.71327691 -1.80773287
1.78356048 1.17300685
-1.60266836 -1.18197889
-3.02021475 -3.81036242
5.48401635 -0.75672660
3.73048972 -2.26727729
-3.58237968 -4.14594082
1.97175960 1.85109902
3.43755460 -1.76961565
3.86873617 -2.23783159
-1.78367139 -1.30718277
5.08162418 -0.58716669
-1.42725979 -1.26252627
2.23628416 1.03390627
4.99534136 -0.92351987
2.28797171 1.73932304
3.85185478 -2.61953332
-1.59014635 -1.08438764
-3.21280403 -3.62478892
2.01836588 1.85486566
3.90871907 -2.51869916
4.15892285 -1.94373691
5.37597866 -1.44265101
5.00722345 -0.99322362
5.02166447 -1.30432951
5.22327488 -1.00513684
3.81283007 -1.71887459
-2.22189173 -0.87077787
3.16420660 -2.10990173
-2.92397916 -3.59676403
2.20378640 2.16417689
2.21528350 1.65686749
-3.05561022 -3.57992070
-3.50094928 -3.40674589
2.00606162 1.83932170
-2.12022726 -1.05775490
1.85856005 1.50237788
3.43806390 -2.17361184
3.79440125 -2.42281990
-3.24065444 -3.85575096
-2.32003834 -0.98188566
4.92502246 -1.44544262
5.17860641 -0.67820640


==> tucker_barycenters/X_3.txt <==
x y
-5.41575635 -2.82592690
2.80688863 -0.40804271
-1.62788970 -3.15032535
-3.48119853 -3.57919983
3.98211502 4.44049223
-4.94878925 -3.40262607
3.62979837 4.89573758
-2.98071326 -4.38473068
-1.41841064 -2.78406628
-1.59979382 -3.07013521
-1.70932268 -3.02091028
3.26357009 -0.60370663
-5.61730722 -2.82086287
3.56907522 4.58292896
3.53405243 4.63310512
-2.48587197 -3.99271567
3.97416656 4.96322433
-2.42106295 -4.72023451
-1.65107504 -3.41562219
-2.38757974 -4.25070992
-2.45105887 -4.84971366
3.92223543 4.82514610
-4.04441229 -3.34252957
-3.74814345 -3.63243380
3.53539501 -0.39725051
-1.84159464 -3.26262369
-1.66587342 -2.31066060
-0.58990556 -2.70203006
-3.66083179 -3.64714197
3.39626944 -0.56071767
-3.67230585 -3.86681777
-1.40622949 -3.23771120
-5.37990811 -3.31908974
3.06776782 -0.46866642
-4.09907970 -3.45453410
3.37189718 4.68510779
-5.36291857 -2.89752580
-5.76426343 -2.28352896
-5.42403853 -3.15540061
2.90985326 -0.82338291
-4.79836498 -2.70492513
-2.18738936 -4.32904157
3.24860990 -0.20119137
3.23490079 5.02197070
-1.96439399 -4.53179963
-4.86308878 -2.90648942
3.32709218 -0.73350608
-1.73639923 -3.11823940
-3.68020157 -3.99798068
-3.66404368 -3.71208778
3.69137780 4.76446877
-4.86668289 -2.80812480
2.07529378 -0.79969959
-3.64290846 -3.65785707
-1.90794400 -4.19311855
-2.29197835 -4.19973871
-2.16609799 -4.57828836
-3.57515705 -3.61402867
3.78069086 3.64041981
2.89259413 0.30871130


==> tucker_barycenters/Z_1.txt <==
x y
-1.41402395 1.25025235
3.96226125 2.83376594
0.16780072 -0.38480092
1.87920074 0.36882569


==> tucker_barycenters/Z_2.txt <==
x y
5.10472170 -0.98146294
2.08414732 1.66603284
3.71657790 -2.17819020
-3.29062564 -3.80963251
-1.91641193 -1.24856780


==> tucker_barycenters/Z_3.txt <==
x y
3.05233342 -0.46874526
3.66903097 4.64526014
-2.12949295 -4.14455676
-5.04871919 -2.99346300
-3.44757622 -3.90023026
-1.46978769 -2.92618116


==> unit_roots/mu_x_expl.txt <==
1.849067118097794227e+00 4.833327776351934446e+00
1.688661366999791413e+00 -4.669660188219975971e+00
-4.123194645289815163e+00 3.163704978967434300e+00
5.074419676824800440e+00 -2.966031938357293063e-01
-3.830150225526486540e+00 -3.137043634063930053e+00
-4.259261704074020827e+00 -2.647394870776369480e+00
5.015485498735775316e+00 3.498708974444257880e-01
1.096607800503178964e+00 -4.915847049464044716e+00
1.039838098928517418e+00 4.742940957717173944e+00
-4.065528406052690613e+00 2.454841906435138554e+00


==> unit_roots/mu_x_frlc.txt <==
5.129355068394640504e+00 4.323533106735175102e-01
-2.149841612818234271e+00 3.605369149147093388e+00
-4.320205241213934677e+00 2.892113011323606653e+00
1.063754796434106531e+00 -4.810453167462705792e+00
1.775588552088757544e+00 -4.762621195611426828e+00
1.998770472475661197e+00 4.555002766878621934e+00
1.434452093472011969e+00 5.057065358154951618e+00
4.961193588693368461e+00 -2.764714795934354874e-01
-4.158090346881968991e+00 -2.431425017442668590e+00
-3.934814948116797773e+00 -3.249328132987913786e+00


==> unit_roots/mu_x_latot.txt <==
5.391917915496726721e+00 2.743822781842216937e-02
-4.070680069649611710e+00 2.871356044727968460e+00
1.155853595855982130e+00 -4.814598306120704052e+00
-4.078873700928486556e+00 -2.903589001307901540e+00
2.991839506729674913e-01 4.913744916920386174e+00
5.094828164313724983e+00 4.733989573462922817e-01
4.896491026736995877e+00 -2.961215554913805281e-01
1.860770112074086713e+00 -4.738022565937741071e+00
1.548572427610846791e+00 4.816623788765173053e+00
-5.151776231805643036e+00 4.385104685891607623e+00


==> unit_roots/mu_x_riem.txt <==
-2.072343478222452795e+00 -3.873937749009381371e+00
-3.902512375658092836e+00 3.180753210051030955e+00
5.074248254912367528e+00 2.253394771783099604e-01
1.526601065321412598e+00 5.001039739629722369e+00
4.246792526440665405e+00 -1.298136237838937612e+00
-4.235479840093867132e+00 2.742523575188594354e+00
-4.193394411665377852e+00 -2.705503184692671148e+00
2.155323207987473566e+00 4.426338877015324691e+00
8.114207405002233919e-01 4.669400397264316993e+00
1.514680390653988518e+00 -4.817824297052059279e+00


==> unit_roots/mu_x_scetbon.txt <==
2.143397413678743035e+00 -4.158117183581004461e+00
-4.239775865630714513e+00 2.743845864296377446e+00
8.861945045733086168e-01 -4.760630474644981014e+00
4.000363227758147566e+00 1.977157401204598042e+00
5.093559764223581254e+00 -1.179223679655661550e-01
-3.698960071239392633e+00 -3.315349325100987787e+00
1.414408953939008118e+00 -4.974229304666986984e+00
-4.184225006208103892e+00 -2.708647076216736505e+00
-2.753681473607930474e+00 3.568004927479589750e+00
1.522754851108679475e+00 4.912166353877038816e+00


==> unit_roots/mu_y_expl.txt <==
3.077535139954010734e+00 9.503052964113477330e+00
8.040154414369020230e+00 -5.619247666178602607e+00
-6.367659286273016583e+00 6.988786497883904048e+00
9.731153445277849201e+00 -5.533942665270737832e-03
-3.380192293218138300e+00 -9.444858781200641928e+00
-8.353081141074710558e+00 -4.819200259962585164e+00
8.181907418113016917e+00 5.696542548174687859e+00
1.608302979824028034e+00 -9.564152457165274512e+00
-2.805748662589402365e+00 9.563739389556612736e+00
-1.023185853630997499e+01 1.271017005706866123e-03


==> unit_roots/mu_y_frlc.txt <==
-9.105526644908936262e+00 3.919004824210506666e+00
-7.928211163602576050e+00 -5.979282298919771144e+00
-9.702394468880314093e+00 -1.481214689011322916e+00
4.984878937937246235e+00 8.089239559452177986e+00
-6.313930189191462539e+00 6.880075893999673120e+00
-3.225484166270460751e+00 -9.522164172669196347e+00
8.040571789679233916e+00 -5.618774010456764501e+00
2.863239173912151880e+00 -9.490580817977029682e+00
-2.418949977006428220e+00 9.507302652484639793e+00
9.462269334710734725e+00 1.572284556532222544e+00


==> unit_roots/mu_y_latot.txt <==
7.848759615750229734e+00 5.422048736621968068e+00
-1.013933807488449190e+01 -1.975417572736146987e-01
2.849494399785944321e+00 -9.424283868508513962e+00
-3.050585698327163975e+00 9.467575889660009736e+00
7.901548950771722701e+00 -5.579933862597348693e+00
-3.235160718821101788e+00 -9.330260452252781889e+00
3.074378356556130676e+00 9.504526894680324745e+00
-7.846741160862196196e+00 5.657722746302736638e+00
-7.980844631102526066e+00 -5.747533220388811870e+00
9.732729669082994306e+00 9.870074740731245386e-04


==> unit_roots/mu_y_riem.txt <==
-3.382955755112834861e+00 -9.428144988968846008e+00
-3.281797655522340484e+00 9.377671605570373714e+00
9.171825995022667044e+00 2.437611754486277427e+00
3.037468029052277974e+00 9.526983167503418670e+00
8.394500263019939013e+00 -5.344929136589215979e+00
-8.707393300290979354e+00 4.058089669890981632e+00
-8.808865392730783839e+00 -3.724504813315749008e+00
7.013455127043012105e+00 6.533209369036873326e+00
-2.542546803434010183e+00 9.663849311088000604e+00
4.124911354357386095e+00 -8.048839643639670527e+00


==> unit_roots/mu_y_scetbon.txt <==
7.934288462606819969e+00 -5.728802722595002450e+00
-8.648556777861989175e+00 4.160124939315966053e+00
-2.743825011128911306e+00 -9.825246392975584442e+00
8.188481225306224687e+00 5.625716700461083519e+00
9.377999737666190327e+00 -1.258183603736612310e+00
-3.566512302765661335e+00 -9.177582002633236868e+00
2.890406258272589568e+00 -9.480244707685123728e+00
-8.843456959929394401e+00 -3.655729864615171465e+00
-3.111054260156849161e+00 9.463727005353518962e+00
2.914853605038902007e+00 9.411795237497377897e+00


==> unit_roots/x.txt <==
-3.490265972250474746e+00 3.022979196026278625e+00
-3.770882245781237874e+00 2.406363897060717072e+00
-3.130869852876988269e+00 -1.928889577887142437e+00
1.012699450561629799e+00 -4.568875020542609633e+00
4.663348785804906527e+00 -1.178496843036604992e-02
4.367181510387718291e+00 9.335727572903093074e-01
1.060495216333402269e+00 -4.903324488974515560e+00
1.795826437429997258e+00 -5.079062920683832694e+00
1.425428757008586178e+00 4.473462658262285174e+00
1.478354594456590121e+00 4.170011263925616163e+00
1.326090934073585803e+00 -4.858729043831890415e+00
-4.211947973776803522e+00 2.967271238909263698e+00
1.398533862196376543e+00 5.131888285695457519e+00
1.383487008981821198e+00 -4.823607379623710223e+00
1.212694303876810986e+00 4.492025161418149004e+00
-4.677331367284592645e+00 3.198318721901348471e+00
-4.616343980700984062e+00 -3.311854460556527435e+00
-3.865462645869134128e+00 3.140212944434632725e+00
4.799942624497464116e+00 -1.009632905244400858e+00
5.210256643647787733e+00 1.297817294460298088e-01
8.388943641388484362e-01 -4.370121540078519828e+00
-4.395634872091450873e+00 -3.502020319539015158e+00
1.592950327356864593e+00 -4.844517797175376117e+00
-3.943772971379162495e+00 2.136052232300146958e+00
2.451200030010922681e+00 -5.056611888747632122e+00
7.752553176265317703e-01 5.064703675759342438e+00
-4.222487036925325121e+00 3.101355504348818126e+00
-4.214889187187257136e+00 -2.968796441702325151e+00
5.122886421869316642e+00 -3.733264419914491539e-01
1.884454769804516205e+00 4.520332531935995490e+00
4.565156427914764059e+00 3.851621091125139590e-02
-3.822564332629215578e+00 2.824386590653046536e+00
1.113825078334954810e+00 -4.445389798321452091e+00
4.119835603938611257e+00 -5.154320680177664205e-01
1.564846417141429358e+00 4.074752882323233294e+00
-4.031087839750151502e+00 2.911494702453134575e+00
1.994454866303820406e+00 -5.212677757382413901e+00
1.232131710053915974e+00 4.921873423826267135e+00
-5.273866766977640452e+00 4.488947410919658765e+00
1.195759606643852724e+00 4.390365055112988024e+00
5.430563755451856878e+00 -1.991592071784206372e-02
-4.934799281226533552e+00 -2.625462571416059099e+00
5.427688916999604096e+00 -2.249731367379706470e-01
1.404284792728724751e+00 4.998274880105463502e+00
-4.499475096831961451e+00 3.158120543565820615e+00
-3.945435716652487379e+00 2.601459953574407180e+00
4.303949063094077765e+00 -1.128029153805430868e-01
1.107373842744651782e+00 -4.254577468635686088e+00
-3.973042287624776403e+00 -2.547884000182416564e+00
1.612395939546965140e+00 -4.623832022933252794e+00
4.608500541384810134e+00 3.340237132860723324e-01
-3.152735834721226205e+00 -3.093770039221135804e+00
1.248697708017662666e+00 4.676364230380591458e+00
-4.285725113675297848e+00 2.588186612135596310e+00
1.614181793858819436e+00 -4.900741348000813069e+00
2.264521768796066592e+00 4.755383402953329508e+00
-3.883128983059024097e+00 -2.462915327462463999e+00
4.849622073747728912e+00 7.183682700444692371e-01
1.228737865614681013e+00 4.351118730532705037e+00
1.361951462449610073e+00 -4.812641277459336564e+00
-4.745744071924262286e+00 2.921378869397942779e+00
-4.878828267094446502e+00 3.634995461735115896e+00
1.504586496170890131e+00 4.434303719127780319e+00
4.545830940858214042e+00 -1.922152371040983798e-01
-4.156624706089949939e+00 2.416670778656686114e+00
-4.504982518786155410e+00 -3.032513763993133438e+00
-4.305476845772556516e+00 3.408532813301526687e+00
-3.476149784751975780e+00 -2.930915659662420403e+00
1.781884757902001182e+00 4.087688394663206992e+00
-3.726376117158430645e+00 -2.954217996218996944e+00
-3.802750813899319571e+00 -2.138748195665535423e+00
4.046560937025540650e-01 -4.624808491949053746e+00
-4.594644503458668261e+00 3.235024607164610266e+00
4.343343281285767077e+00 -2.476997835019967287e-01
-3.943718093994551310e+00 -2.632171568244678905e+00
-4.007687927206450063e+00 2.542510791968460637e+00
1.268318863017032117e+00 -4.313031135851078446e+00
-4.047834779718005649e+00 2.097019063041837494e+00
1.966916326009582994e+00 4.963406821332504215e+00
5.436707772625973156e+00 -1.683137331883408083e-01
-3.631006712661431379e+00 2.408393801461528927e+00
-3.760085066442008461e+00 -3.184116416276393302e+00
-3.707909119414664723e+00 -2.436104203254170208e+00
1.177089895870471414e+00 -4.780897321225140217e+00
1.564562285102736761e+00 5.350114990396080294e+00
-3.689805926189845486e+00 2.329287489457136928e+00
1.773889102229014858e+00 -4.382737976786199141e+00
2.606987919838609002e+00 3.915708033098671770e+00
1.276908821907741798e+00 5.421968175519435107e+00
8.675498225713896838e-01 -5.355012873438131038e+00
-3.786543874184587377e+00 3.448130591901757747e+00
-4.379425215562513074e+00 3.208989847608397117e+00
-3.986607337159764786e+00 -2.179551744452997930e+00
-4.045844191729104367e+00 3.434049917446399647e+00
1.093526042217603411e+00 -4.847722006206779177e+00
-4.093437198755647266e+00 -2.369372287719752723e+00
5.289806519760228198e+00 -3.758765656467846772e-01
5.340983881839967751e+00 3.853156382138072655e-01
-4.100907833034459493e+00 2.810095103946462114e+00
1.448183349163458367e+00 -5.602778784470210383e+00
5.094371504062308986e+00 1.172889646136400371e-01
-4.477849233754232827e+00 -2.567703136524831287e+00
-4.731568439786550506e+00 -3.214832672158843607e+00
-4.282694506370514631e+00 -1.945171345467904711e+00
7.454929402457958210e-01 -4.473967453872637279e+00
5.471061638794481929e+00 1.888627820199334784e-01
-3.454180999698041710e+00 2.437557417899155254e+00
4.049556707186416915e-01 -4.371873636990636136e+00
9.471708895391922622e-01 4.592082643202799908e+00
4.410577001287610877e+00 5.261709284747654314e-01
-3.612509854441025681e+00 2.578894430508869462e+00
5.451745922304829683e+00 6.063862965985817449e-02
1.475390556594863734e+00 4.783990912496950187e+00
1.443710291949758195e+00 -4.447779949570284330e+00
-3.889911186653197017e+00 -3.113659834679276095e+00
2.048212844782514974e+00 -5.061020388857681240e+00
1.688551793408462398e+00 -4.544204895849611070e+00
2.284488501793001447e+00 -5.008003263150252238e+00
2.416626195029940583e+00 4.843365057286979969e+00
-4.142073427201022895e+00 2.602689885993060948e+00
-3.751938262347471742e+00 -2.914458639241174431e+00
9.932803389108444403e-01 4.191338993346448660e+00
1.267325367974469152e+00 -5.093285583411351958e+00
5.545151195863605054e+00 6.877691489850892292e-01
1.979364783808490458e+00 -4.576348136460236304e+00
-4.259204075797041966e+00 -2.911684656002242022e+00
1.987438474889010154e+00 5.820768698337423608e+00
-3.588635369223841298e+00 -3.079132333609726935e+00
-4.026072433989292598e+00 2.697653810886449843e+00
1.153885683900027992e+00 -4.847403582584750126e+00
1.642892317977294070e+00 -3.837331788136986166e+00
1.571101206851434062e+00 5.433961618957485307e+00
-3.161340431312367638e+00 2.978330196592219536e+00
2.348984415682856763e+00 5.112750283760209236e+00
-4.253852619354546505e+00 -2.806336249037925779e+00
-4.033646062852272784e+00 -3.055095776434840538e+00
1.445694355377269424e+00 -4.683177929739273715e+00
1.762175542115844484e+00 -5.197723519055132968e+00
1.540391140876639087e+00 -5.516460092448270736e+00
1.675482721514840234e+00 -4.443482843585075948e+00
1.627062391054639567e+00 -4.612356005516396351e+00
5.294971551779832808e+00 -3.325504221084998879e-01
4.880475570337705626e+00 2.554610219078922717e-01
-3.544142104510164870e+00 3.136386962134992462e+00
2.821514683052334327e+00 4.709602295383331416e+00
2.044915186552159092e+00 -4.121918742350726639e+00
-4.111969895045627155e+00 -3.349182702563736402e+00
-4.636386435638332415e+00 3.020064761376951790e+00
-3.489938994605322087e+00 3.074760460890074931e+00
-3.958656934189859644e+00 2.749319319956013530e+00
1.825599838271521502e+00 -5.823198107197629092e+00
5.116186625687358713e+00 1.406315477648017662e-02
-4.730255095155606604e+00 4.026725223534297626e+00
-4.738791587652031900e+00 -3.477686509886195321e+00
-4.645516525651149031e+00 3.494110162341709902e+00
1.101042541295140786e+00 -4.420954374993661951e+00
1.838840048135361727e+00 -4.625447375951697637e+00
8.912955185462808627e-01 -5.061335770469678863e+00
-3.208527486857698285e+00 2.293549061771057218e+00
1.129257491690516924e+00 -4.836405842865957538e+00
5.404495036018685639e+00 1.258195953024345004e-01
-3.674062892227068833e+00 -3.472573377948362516e+00
2.017473268832743027e+00 5.039796989765178203e+00
7.478026943129204573e-01 5.525240685429402276e+00
-2.898886041787109402e+00 -3.323214940035717824e+00
-4.017258563566386442e+00 -2.240214969908592479e+00
8.044648571611351384e-01 -5.750212741010643391e+00
8.966129107747760063e-01 4.471749188297733824e+00
1.255863865882292263e+00 -4.451608994554470122e+00
1.679353157856265932e+00 -5.378321213810299817e+00
1.828774956919164030e+00 5.692323252316369597e+00
5.598527139535141472e+00 4.955537238417712653e-01
-4.034996007614052971e+00 -2.447110564140089650e+00
1.062018561889948032e+00 -4.379775262974241912e+00
-4.088709181615310051e+00 3.504379110402091602e+00
5.233005275628933362e+00 -5.449398928561761668e-01
5.063996476736755348e+00 6.091107349058929588e-01
9.804680293413375880e-01 4.475712642383434137e+00
-4.429421476068609032e+00 -3.686749231685245487e+00
2.025719109509585447e+00 5.410781232968780330e+00
5.400021603528513126e+00 1.212851577186380286e-01
-4.071100664031966687e+00 -2.819236111200037254e+00
-4.410862930420277550e+00 -2.492003461236528938e+00
5.522746162019192440e+00 4.662717670019534411e-01
-4.310559080734133630e+00 2.978128432435767525e+00
1.462194562385059848e+00 5.649569975459435511e+00
-3.955236870913455771e+00 1.997890814497168099e+00
5.199252825415536350e+00 9.411331245354930264e-01
-3.702497113763454806e+00 -2.499186406439259489e+00
1.563115605299189026e+00 3.769587838383175793e+00
-4.950213848901204194e+00 2.315952374094424115e+00
-4.108500990394599484e+00 3.093925509708022936e+00
-3.700377895804977335e+00 -3.109155282844726642e+00
5.478464629205544334e+00 -1.398743791898111599e-01
1.192840214201217552e+00 5.181103439198217586e+00
-4.502307463426824974e+00 -4.303468726872914374e+00
-4.575063351348687135e+00 -2.891846488710916319e+00
4.996092349908165531e-03 4.576713558386479086e+00
4.833954820618495241e+00 -7.132279844846396433e-01
-4.786336704173641543e+00 -3.170157235512002902e+00


==> unit_roots/y.txt <==
-1.027355008481740661e+01 6.299592546958197037e-01
-7.902738421183076234e+00 -6.668280245677519424e+00
7.662844208831103288e+00 6.230423286485748058e+00
-7.142181559270521340e+00 6.071102269796845086e+00
3.245526216079214876e+00 -8.580188930865533692e+00
3.078834221739964239e+00 -9.665115642118903949e+00
-3.796794334895307710e+00 9.254057121837682587e+00
-7.000813572450399924e+00 -6.588723219169088097e+00
1.000559585340662494e+01 -7.041637139761578457e-01
3.154407817775351397e+00 -9.066741561225475365e+00
2.968345283842880544e+00 9.875738798101282967e+00
-2.729748030995054364e+00 9.734077571004993601e+00
8.948293943457448663e+00 -5.488433745925705765e+00
-1.015247978306715737e+01 -3.404117742460562313e-01
2.667516769997297921e+00 -9.272631444134029621e+00
7.928309036624390238e+00 7.242436042426879439e+00
-2.168946140940397171e+00 -9.617827162704696065e+00
7.925604316667977933e+00 -5.032764246266522079e+00
9.058320109347507199e+00 -2.257755296525541522e-01
3.565548419247160705e+00 9.054516377492053181e+00
7.851754957202731866e+00 5.702281939877387629e+00
3.420574192002756142e+00 9.579328605363098603e+00
-2.889126238605406627e+00 9.808207025543206115e+00
1.001496911408856683e+01 5.552830991243357106e-01
2.725690508196654704e+00 -1.022862591076485472e+01
2.201734041343252457e+00 8.700060273470306527e+00
7.814912078975686072e+00 -5.362829076296574016e+00
-3.003086565063487257e+00 -9.809838467719215416e+00
7.555242147241642670e+00 5.613409697259440279e+00
-8.292003136447695155e+00 -6.160402218374321670e+00
-3.806442104120843606e+00 -9.748469073512669780e+00
8.598738010439014090e+00 4.790548052126995415e+00
7.969865607527286677e+00 4.817178345508469128e+00
-2.998646138460522970e+00 9.136820467497383191e+00
8.957156165953666260e+00 5.035109496671220236e-02
-7.181467266973277752e+00 5.932298289600813845e+00
-7.509274201858298525e+00 5.842100321840278276e+00
-9.168965357830524354e+00 -5.632610777612725883e+00
-1.020913965340610652e+01 -7.310424638364383387e-01
-7.697751606787913481e+00 6.021281305651646321e+00
2.827465123390386914e+00 9.944599875652581744e+00
-1.043603598389651665e+01 3.217161693700495428e-01
-8.560400178371121882e+00 6.144829903777772273e+00
2.539795971474811509e+00 -8.765971061440980705e+00
-7.963016193741523807e+00 -5.161414964928174420e+00
-3.501392932509400424e+00 -9.748616349435298645e+00
-9.580167600742599987e+00 -1.371858574154660948e+00
-3.623565371073099950e+00 1.002715363909237389e+01
3.322724605696661726e+00 9.999949834160439366e+00
-8.245050387291835037e+00 6.159852213726293435e+00
-1.036542213510841215e+01 -6.859801838111971861e-01
-3.937567430607783692e+00 9.234710377436323725e+00
7.815699232537224539e+00 5.563163824126376333e+00
6.315767458250506117e+00 4.878550722906460635e+00
9.733683755403273352e+00 1.435083137987757385e-01
2.800773631225951465e+00 9.072116562776182391e+00
-9.244406610325292206e+00 6.888602042412697024e+00
2.539614304016010848e+00 1.035226348180108147e+01
8.870512902246247222e+00 6.014817055875198548e+00
-3.376474646280812841e+00 9.576672928542668828e+00
-3.666690930769153312e+00 -9.380200099602539865e+00
-3.088693869824679084e+00 9.776549296925667321e+00
8.565388368071364056e+00 -5.011433279218310943e+00
-1.019415791725832676e+01 5.216942088796425736e-01
7.694335153435024388e+00 5.430570049164101576e+00
7.781141726089784605e+00 -6.368835350819564312e+00
3.580302102916801399e+00 -9.048944593720673168e+00
-2.454014070229780131e+00 -9.523215327583594458e+00
8.227360741793113164e+00 5.588639023624697444e+00
-3.665650567674350047e+00 -9.287056087685757078e+00
-2.955983388091207420e+00 -1.006407179548039643e+01
-2.797503710426171963e+00 -1.038142883425139829e+01
-3.179669185811742516e+00 -9.825722081509294270e+00
-1.026463810811139687e+01 -5.417288776125990246e-01
-2.613922898018525842e+00 9.793539268976097389e+00
8.681880077155060604e+00 -5.812603848602145185e+00
7.441143116651534939e+00 -6.067353281897140960e+00
-8.685928846436249628e+00 -5.654454940434764154e+00
-2.490816979225346728e+00 9.668610358741331012e+00
-1.030626045692982551e+01 -1.916635612417094681e-01
-9.904774998666677988e+00 -7.301786967752389446e-01
1.006730107162977816e+01 9.174893876218584432e-02
9.719878562173907000e+00 -2.170176335226893793e-01
-8.013247622206989718e+00 5.458708099296638139e+00
-1.042023139699831269e+01 3.799854322039948329e-01
3.191855303518582154e+00 1.033989696335912711e+01
2.586180944285227490e+00 8.610082238623780526e+00
8.549559385833413572e+00 6.344924732320375682e+00
7.709078280715360165e+00 -6.624281029372992791e+00
-1.003609529559888003e+01 -8.889526946048730283e-01
2.905687620420098760e+00 8.405109062945642862e+00
-3.224142825533656609e+00 -1.058624029804952471e+01
7.955750143030829058e+00 -5.135596892669394009e+00
2.939822330866578959e+00 9.878184453884005123e+00
2.751631571370241058e+00 -9.974806682504745226e+00
-3.857709130765491157e+00 -9.009410931524746147e+00
-3.138659809039990645e+00 -8.719406029062080066e+00
-1.060990925510090399e+01 -1.325462004512439895e-01
8.108263337776797641e+00 -5.193766673624041985e+00
8.978637269379685648e+00 5.530555844149773748e+00
9.409858044075205541e+00 -8.919227390977086944e-01
8.734531528111729060e+00 -5.945849638368139622e+00
-8.438908400751326866e+00 5.827132519606887939e+00
-9.394624180054073292e+00 4.989536010082641582e+00
-2.648268800313120508e+00 -9.338548886025554552e+00
3.139209690295636790e+00 8.983721707739366735e+00
-7.822497419313410916e+00 -5.014899860157734146e+00
2.451535825764906473e+00 -9.529646727260390193e+00
2.846078079567649244e+00 -9.356759245556787619e+00
8.070457337002055809e+00 5.777542545349056979e+00
7.622262270370812054e+00 -5.912645150018289719e+00
-3.424315523476720191e+00 -9.610763452502251170e+00
-8.148926832420590571e+00 -5.577704763099015750e+00
7.772011277969862242e+00 5.689142421206046407e+00
8.599153394635024483e+00 -6.014016120734578585e+00
-3.248152054000560618e+00 9.915700236655366595e+00
8.199433036203611636e+00 -5.859231210984265914e+00
3.173267686333223647e+00 8.864055010015158942e+00
1.020410182449529835e+01 6.368989836018020823e-01
3.355128165953613628e+00 -1.031365369336418958e+01
-9.882369851169833908e+00 -4.763624592128050672e-01
-3.226839756430610162e+00 9.552520022997056159e+00
7.471654682389685220e+00 -5.231799802840730429e+00
8.034339114430979478e+00 -5.502649327954448388e+00
1.029673992932042204e+01 6.516783356545888806e-01
-7.514285756609417888e+00 -6.634432618067156895e+00
3.092575395231721203e+00 -1.059676792127274680e+01
-8.332058434573580641e+00 -5.538641179877816789e+00
-7.651021617349178072e+00 -5.250939543817502830e+00
-1.020588882482484649e+01 1.429820405589349031e-01
-9.968163184584021508e+00 6.168434058879783688e-01
-2.312519948405892478e+00 9.314798513611751929e+00
9.965987427382653863e+00 5.859832155835039025e+00
-3.289614160396630016e+00 9.794485181325145007e+00
-7.726573751220557895e+00 -5.620045395543652234e+00
7.750331626994043432e+00 -5.155952037166031232e+00
8.103081875696879877e+00 -5.122617439583703636e+00
3.773450874506538266e+00 8.861137548284604648e+00
9.497843436534576966e+00 -5.121165689052107339e-01
8.203708724045144507e+00 -5.861795461674334184e+00
-7.966382323982481140e+00 -6.294207927616144893e+00
-2.886596260791772561e+00 -8.818012858067405091e+00
2.413372586426602240e+00 -9.617462784775320017e+00
-2.974667066497843848e+00 9.437039873661358769e+00
2.983106221370024791e+00 -8.634433170678901703e+00
-7.456636191357073784e+00 -5.461155051261654236e+00
-8.478769725445205907e+00 -4.765049162938803207e+00
-2.917218612388280174e+00 9.214077191531206523e+00
-3.266358584483891825e+00 9.258400853372686257e+00
-2.036901621768807402e+00 9.606158650789907938e+00
-3.065510102278102611e+00 -1.059387124261065694e+01
-9.638094873861367873e+00 -5.357479785425941499e-01
9.428521683126801278e+00 2.997788489820045754e-01
9.561795741406765359e+00 4.114174752529604073e-01
8.644616487723721932e+00 4.976655062679293806e+00
-8.164724961183621232e+00 5.084443538469153090e+00
-1.003746699140737775e+01 4.495989892531141452e-01
7.401756260796860332e+00 -4.983272617555279282e+00
-3.252490513189156829e+00 -1.010934906297135605e+01
3.020511267759047769e+00 9.898952526813985742e+00
-1.069646664801398117e+01 -7.132980574145824336e-03
-3.785076191885865082e+00 -8.916792077189283461e+00
3.159106390165794309e+00 -9.731907590108235695e+00
-7.581426706558935358e+00 5.224546893125817881e+00
-3.296013340552348847e+00 -8.596805879447481757e+00
3.018636753517440319e+00 1.017934562838024171e+01
-8.002301968588739101e+00 5.518040042082366092e+00
7.957059258192434648e+00 -5.849385502141537074e+00
-3.305176801570925527e+00 9.088214298071417119e+00
9.598804160951424080e+00 -7.522339683818480838e-01
-3.045618308780048800e+00 -9.324524740499114728e+00
-2.726519992725111141e+00 8.596772040086069211e+00
-7.698236082984763584e+00 5.858299486545480050e+00
7.364861967815850008e+00 -5.839934966700680796e+00
-2.693872538167934039e+00 9.760775528542788848e+00
3.441833562565647764e+00 9.972232380504808091e+00
3.527148571179449021e+00 9.481840138526994366e+00
2.038054639502198562e+00 -9.901180949163109091e+00
3.257468012940438751e+00 9.265128752264308432e+00
-7.757978839595006448e+00 -5.489443470433018391e+00
3.103847749414053503e+00 1.044015871413559182e+01
2.592403472973734413e+00 -9.055035996654623887e+00
-3.336462945476107667e+00 -9.910798320007092599e+00
-7.805762308786968973e+00 -6.195659407600714097e+00
-7.670525452891414631e+00 5.284705679315621296e+00
-3.082377976721524693e+00 9.079100201799780834e+00
7.962930913941365318e+00 -6.073558193749735601e+00
-3.664154634301150182e+00 -9.192425329800636646e+00
-3.722291714349876823e+00 9.011020379473572817e+00
1.043637558433112744e+01 4.773701755038996519e-01
8.414892581419863404e+00 6.038872818412561294e+00
-6.960033676945843517e+00 5.264149816693825201e+00
-8.470664034419407074e+00 5.372213795911515710e+00
-2.649440527525085631e+00 9.646070136413639418e+00
8.637162910085297796e+00 -5.399971356798146438e+00
-8.210982422639370171e+00 5.460154188686079380e+00
-3.594394926402040724e+00 -8.412728307138323203e+00
8.566081617253360037e+00 6.166618527519900361e+00
-3.267335164759599841e+00 9.403866077570723903e+00
2.910623875867860644e+00 9.341172748672569526e+00


==> unit_roots/z_expl.txt <==
2.463295084651519584e+00 7.168193188952230344e+00
4.864407391285738846e+00 -5.144454910357601385e+00
-5.245429105785346380e+00 5.076244271620203641e+00
7.402783054751783887e+00 -1.510832676378587314e-01
-3.605171482696498675e+00 -6.290950948762560557e+00
-6.306171384448745698e+00 -3.733297536671492889e+00
6.598697575885495326e+00 3.023207141867640058e+00
1.352452717705189045e+00 -7.239999782279501694e+00
-8.829550802274439558e-01 7.153340080882997221e+00
-7.148693421062093378e+00 1.228056550669666569e+00


==> unit_roots/z_riem.txt <==
-2.727649616667644050e+00 -6.651041368989113245e+00
-3.592155015590216660e+00 6.279212407810701890e+00
7.123037124967517286e+00 1.331475615832293569e+00
2.282034547186845064e+00 7.264011453566570076e+00
6.320646394730302653e+00 -3.321532687214076240e+00
-6.471436570192422799e+00 3.400306622539788215e+00
-6.501129902198080401e+00 -3.215003999004209856e+00
4.584389167515243280e+00 5.479774123026098565e+00
-8.655630314668932845e-01 7.166624854176158799e+00
2.819795872505687306e+00 -6.433331970345864015e+00


==> unit_roots/z_scetbon.txt <==
5.038842938142781946e+00 -4.943459953088003900e+00
-6.444166321746352288e+00 3.451985401806171971e+00
-9.288152532778012338e-01 -7.292938433810283172e+00
6.094422226532186571e+00 3.801437050832841003e+00
7.235779750944886679e+00 -6.880529858510893160e-01
-3.632736187002527206e+00 -6.246465663867112106e+00
2.152407606105798621e+00 -7.227237006176054912e+00
-6.513840983068749146e+00 -3.182188470415954207e+00
-2.932367866882390040e+00 6.515865966416554578e+00
2.218804228073790963e+00 7.161980795687208357e+00

